Estimating parameters of nonlinear systems using the elitist particle filter based on evolutionary strategies

In this article, we present the elitist particle filter based on evolutionary strategies (EPFES) as an efficient approach for nonlinear system identification. The EPFES is derived from the frequently-employed state-space model, where the relevant information of the nonlinear system is captured by an unknown state vector. Similar to classical particle filtering, the EPFES consists of a set of particles and respective weights which represent different realizations of the latent state vector and their likelihood of being the solution of the optimization problem. As main innovation, the EPFES includes an evolutionary elitist-particle selection which combines long-term information with instantaneous sampling from an approximated continuous posterior distribution. In this article, we propose two advancements of the previously-published elitist-particle selection process. Further, the EPFES is shown to be a generalization of the widely-used Gaussian particle filter and thus evaluated with respect to the latter for two completely different scenarios: First, we consider the so-called univariate nonstationary growth model with time-variant latent state variable, where the evolutionary selection of elitist particles is evaluated for non-recursively calculated particle weights. Second, the problem of nonlinear acoustic echo cancellation is addressed in a simulated scenario with speech as input signal: By using long-term fitness measures, we highlight the efficacy of the well-generalizing EPFES in estimating the nonlinear system even for large search spaces. Finally, we illustrate similarities between the EPFES and evolutionary algorithms to outline future improvements by fusing the achievements of both fields of research.

==> EPFES_x.dat <==
1	9.361824e+00
2	9.861831e+00
3	1.641267e+00
4	6.017007e+00
5	9.051572e+00
6	1.519884e+01
7	1.512333e+01
8	4.802210e+00
9	-1.874585e+00
10	-1.245396e+01
11	-1.215464e+00
12	-6.572066e+00
13	-7.657574e+00
14	-1.697956e+01
15	-1.330624e+01
16	-2.007302e+00
17	-3.577496e+00
18	-9.607319e+00
19	-1.380016e+01
20	-1.201609e+01
21	-3.125237e+00
22	2.000373e-01
23	8.042309e+00
24	7.152174e-01
25	3.329146e+00
26	9.760866e+00
27	1.446638e+01
28	1.305423e+01
29	2.185606e+00
30	2.022093e+00
31	8.861954e+00
32	1.552651e+01
33	1.691097e+01
34	7.215751e+00
35	-1.410339e+00
36	-1.567517e+01
37	-3.750691e+00
38	-4.958310e-01
39	-1.037499e+01
40	-1.614947e+01
41	-1.466182e+01
42	-6.439053e+00
43	8.316516e-01
44	1.248126e+01
45	2.705664e+00
46	3.303812e+00
47	9.829764e+00
48	1.592278e+01
49	1.306603e+01
50	2.238280e+00
51	2.356980e+00
52	1.006112e+01
53	1.476640e+01
54	1.472537e+01
55	5.449676e+00
56	-2.128210e+00
57	-1.358911e+01
58	-2.237453e+00
59	-3.198867e+00
60	-1.116802e+01
61	-1.507591e+01
62	-1.330239e+01
63	-3.902087e+00
64	-6.795610e-01
65	-1.166615e+01
66	-1.468882e+01
67	-1.480490e+01
68	-8.465180e+00
69	6.052157e-01
70	1.387307e+01
71	3.967967e+00
72	8.196817e-01
73	1.190712e+01
74	1.719262e+01
75	1.730251e+01
76	7.243016e+00
77	-3.015511e-01
78	-9.048861e+00
79	-1.124630e-01
80	4.446519e+00
81	6.871903e+00
82	2.014214e-01
83	1.136602e+00
84	1.721755e+01
85	1.796246e+01
86	1.094890e+01
87	2.571059e+00
88	2.582058e+00
89	1.156025e+01
90	1.546504e+01
91	1.180505e+01
92	2.075215e+00
93	3.172846e+00
94	9.191072e+00
95	1.523701e+01
96	1.308711e+01
97	5.483915e+00
98	-2.126253e-01
99	-6.282045e+00
100	2.795989e-01


==> ERLE_GPF.dat <==
0	0
6.271777e-02	1.103533e+01
1.254355e-01	1.252407e+01
1.881533e-01	1.163560e+01
2.508711e-01	1.403626e+01
3.135889e-01	1.560217e+01
3.763066e-01	1.618492e+01
4.390244e-01	1.660151e+01
5.017422e-01	1.642574e+01
5.644599e-01	1.899860e+01
6.271777e-01	2.183416e+01
6.898955e-01	2.266110e+01
7.526132e-01	2.226406e+01
8.153310e-01	1.939572e+01
8.780488e-01	1.988623e+01
9.407666e-01	2.096987e+01
1.003484e+00	2.159096e+01
1.066202e+00	2.218612e+01
1.128920e+00	2.461580e+01
1.191638e+00	2.741115e+01
1.254355e+00	2.894684e+01
1.317073e+00	2.996890e+01
1.379791e+00	3.094530e+01
1.442509e+00	3.198329e+01
1.505226e+00	3.190801e+01
1.567944e+00	3.258551e+01
1.630662e+00	2.513130e+01
1.693380e+00	2.702132e+01
1.756098e+00	2.917794e+01
1.818815e+00	2.933775e+01
1.881533e+00	2.933526e+01
1.944251e+00	2.969168e+01
2.006969e+00	3.043585e+01
2.069686e+00	2.625176e+01
2.132404e+00	2.757771e+01
2.195122e+00	2.863575e+01
2.257840e+00	3.081723e+01
2.320557e+00	3.140180e+01
2.383275e+00	3.076217e+01
2.445993e+00	3.033982e+01
2.508711e+00	2.986228e+01
2.571429e+00	2.928403e+01
2.634146e+00	2.450263e+01
2.696864e+00	2.446020e+01
2.759582e+00	2.445099e+01
2.822300e+00	2.443647e+01
2.885017e+00	2.440688e+01
2.947735e+00	2.355189e+01
3.010453e+00	2.520675e+01
3.073171e+00	2.558544e+01
3.135889e+00	2.200135e+01
3.198606e+00	2.444419e+01
3.261324e+00	2.451837e+01
3.324042e+00	2.485872e+01
3.386760e+00	2.270839e+01
3.449477e+00	1.900082e+01
3.512195e+00	1.841326e+01
3.574913e+00	1.976590e+01
3.637631e+00	2.116689e+01
3.700348e+00	2.351073e+01
3.763066e+00	2.424228e+01
3.825784e+00	2.425563e+01
3.888502e+00	2.428901e+01
3.951220e+00	2.450981e+01
4.013937e+00	2.793131e+01
4.076655e+00	2.879081e+01
4.139373e+00	2.872128e+01
4.202091e+00	2.831482e+01
4.264808e+00	2.822711e+01
4.327526e+00	2.835292e+01
4.390244e+00	2.876414e+01
4.452962e+00	3.028037e+01
4.515679e+00	3.092046e+01
4.578397e+00	2.994554e+01
4.641115e+00	3.025440e+01
4.703833e+00	2.855717e+01
4.766551e+00	2.954358e+01
4.829268e+00	2.959670e+01
4.891986e+00	3.098462e+01
4.954704e+00	3.330942e+01
5.017422e+00	3.305686e+01
5.080139e+00	3.282479e+01
5.142857e+00	2.440143e+01
5.205575e+00	2.591585e+01
5.268293e+00	2.746570e+01
5.331010e+00	2.894809e+01
5.393728e+00	2.867038e+01
5.456446e+00	2.860073e+01
5.519164e+00	2.848739e+01
5.581882e+00	2.828847e+01
5.644599e+00	2.803532e+01
5.707317e+00	2.761616e+01
5.770035e+00	2.697629e+01
5.832753e+00	2.613745e+01
5.895470e+00	2.428719e+01
5.958188e+00	3.011679e+01
6.020906e+00	3.304729e+01
6.083624e+00	2.943938e+01
6.146341e+00	3.003530e+01
6.209059e+00	3.106916e+01
6.271777e+00	3.104685e+01
6.334495e+00	3.088629e+01
6.397213e+00	2.985721e+01
6.459930e+00	2.653855e+01
6.522648e+00	2.769389e+01
6.585366e+00	2.849486e+01
6.648084e+00	2.843304e+01
6.710801e+00	2.909311e+01
6.773519e+00	3.155839e+01
6.836237e+00	3.282203e+01
6.898955e+00	3.269025e+01
6.961672e+00	3.235437e+01
7.024390e+00	3.432356e+01
7.087108e+00	3.484024e+01
7.149826e+00	3.444604e+01
7.212544e+00	3.391149e+01
7.275261e+00	3.319367e+01
7.337979e+00	3.314021e+01
7.400697e+00	3.289111e+01
7.463415e+00	3.272201e+01
7.526132e+00	3.141248e+01
7.588850e+00	3.188798e+01
7.651568e+00	3.356726e+01
7.714286e+00	3.242203e+01
7.777003e+00	3.241342e+01
7.839721e+00	3.258624e+01
7.902439e+00	3.237723e+01
7.965157e+00	3.222080e+01
8.027875e+00	3.229080e+01
8.090592e+00	3.230645e+01
8.153310e+00	2.984396e+01
8.216028e+00	3.038513e+01
8.278746e+00	3.216085e+01
8.341463e+00	3.367554e+01
8.404181e+00	3.318708e+01
8.466899e+00	3.365938e+01
8.529617e+00	3.183302e+01
8.592334e+00	3.167061e+01
8.655052e+00	3.186604e+01
8.717770e+00	3.239517e+01
8.780488e+00	3.197297e+01
8.843206e+00	3.176775e+01
8.905923e+00	3.216033e+01
8.968641e+00	3.105901e+01
9.031359e+00	3.064152e+01
9.094077e+00	1.589070e+01
9.156794e+00	1.526771e+01
9.219512e+00	1.557964e+01
9.282230e+00	1.598256e+01
9.344948e+00	1.695069e+01
9.407666e+00	1.688352e+01
9.470383e+00	1.696418e+01
9.533101e+00	1.520534e+01
9.595819e+00	1.595715e+01
9.658537e+00	1.641143e+01
9.721254e+00	1.679889e+01
9.783972e+00	1.647149e+01
9.846690e+00	1.617731e+01
9.909408e+00	1.613380e+01
9.972125e+00	1.647417e+01
1.003484e+01	1.473268e+01
1.009756e+01	1.497220e+01
1.016028e+01	1.647567e+01
1.022300e+01	1.804966e+01
1.028571e+01	1.824072e+01
1.034843e+01	1.823673e+01
1.041115e+01	1.822426e+01
1.047387e+01	1.820620e+01
1.053659e+01	1.818943e+01
1.059930e+01	1.821005e+01
1.066202e+01	1.831169e+01
1.072474e+01	1.847939e+01
1.078746e+01	1.874155e+01
1.085017e+01	1.920946e+01
1.091289e+01	1.941788e+01
1.097561e+01	1.902961e+01
1.103833e+01	1.803224e+01
1.110105e+01	1.881711e+01
1.116376e+01	1.416239e+01
1.122648e+01	1.471676e+01
1.128920e+01	1.491548e+01
1.135192e+01	1.482105e+01
1.141463e+01	1.490526e+01
1.147735e+01	1.518712e+01
1.154007e+01	1.540703e+01
1.160279e+01	1.563483e+01
1.166551e+01	1.762393e+01
1.172822e+01	1.746914e+01
1.179094e+01	1.685166e+01
1.185366e+01	1.685016e+01
1.191638e+01	1.754658e+01
1.197909e+01	1.910461e+01
1.204181e+01	1.890707e+01
1.210453e+01	1.733986e+01
1.216725e+01	1.707308e+01
1.222997e+01	1.617989e+01
1.229268e+01	1.588203e+01
1.235540e+01	1.596957e+01
1.241812e+01	1.579488e+01
1.248084e+01	1.662420e+01
1.254355e+01	1.618434e+01
1.260627e+01	1.614633e+01
1.266899e+01	1.577211e+01
1.273171e+01	1.571776e+01
1.279443e+01	1.577296e+01
1.285714e+01	1.728912e+01
1.291986e+01	1.627642e+01
1.298258e+01	1.686958e+01
1.304530e+01	1.809003e+01
1.310801e+01	1.690555e+01
1.317073e+01	1.674448e+01
1.323345e+01	1.680110e+01
1.329617e+01	1.746253e+01
1.335889e+01	1.662566e+01
1.342160e+01	1.666257e+01
1.348432e+01	1.728468e+01
1.354704e+01	1.660850e+01
1.360976e+01	1.657031e+01
1.367247e+01	1.596606e+01
1.373519e+01	1.533632e+01
1.379791e+01	1.547865e+01
1.386063e+01	1.581219e+01
1.392334e+01	1.585044e+01
1.398606e+01	1.589692e+01
1.404878e+01	1.589316e+01
1.411150e+01	1.588693e+01
1.417422e+01	1.587572e+01
1.423693e+01	1.585506e+01
1.429965e+01	1.581697e+01
1.436237e+01	1.574891e+01
1.442509e+01	1.563126e+01
1.448780e+01	1.542135e+01
1.455052e+01	1.427501e+01
1.461324e+01	1.391489e+01
1.467596e+01	1.564268e+01
1.473868e+01	1.473987e+01
1.480139e+01	1.471015e+01
1.486411e+01	1.454010e+01
1.492683e+01	1.392799e+01
1.498955e+01	1.358296e+01
1.505226e+01	1.377622e+01
1.511498e+01	1.383322e+01
1.517770e+01	1.383419e+01
1.524042e+01	1.386314e+01
1.530314e+01	1.483236e+01
1.536585e+01	1.482025e+01
1.542857e+01	1.512722e+01
1.549129e+01	1.537013e+01
1.555401e+01	1.562493e+01
1.561672e+01	1.532665e+01
1.567944e+01	1.495188e+01
1.574216e+01	1.615210e+01
1.580488e+01	1.787814e+01
1.586760e+01	1.715190e+01
1.593031e+01	1.680900e+01
1.599303e+01	1.633601e+01
1.605575e+01	1.626955e+01
1.611847e+01	1.610119e+01
1.618118e+01	1.582222e+01
1.624390e+01	1.602269e+01
1.630662e+01	1.608348e+01
1.636934e+01	1.555309e+01
1.643206e+01	1.532783e+01
1.649477e+01	1.515798e+01
1.655749e+01	1.658478e+01
1.662021e+01	1.755322e+01
1.668293e+01	1.799039e+01
1.674564e+01	1.848234e+01
1.680836e+01	1.883907e+01
1.687108e+01	1.764454e+01
1.693380e+01	1.762281e+01
1.699652e+01	1.782592e+01
1.705923e+01	1.638403e+01
1.712195e+01	1.628079e+01
1.718467e+01	1.569364e+01
1.724739e+01	1.602419e+01
1.731010e+01	1.821112e+01
1.737282e+01	1.835626e+01
1.743554e+01	1.813435e+01
1.749826e+01	1.813628e+01
1.756098e+01	1.806653e+01
1.762369e+01	1.805997e+01
1.768641e+01	1.804962e+01
1.774913e+01	1.803052e+01
1.781185e+01	1.799584e+01
1.787456e+01	1.793602e+01
1.793728e+01	1.781781e+01
18	1.761641e+01


==> ERLE_GPF41.dat <==
0	0
6.271777e-02	1.109208e+01
1.254355e-01	1.265099e+01
1.881533e-01	1.171622e+01
2.508711e-01	1.385636e+01
3.135889e-01	1.539811e+01
3.763066e-01	1.605081e+01
4.390244e-01	1.646366e+01
5.017422e-01	1.629962e+01
5.644599e-01	1.843259e+01
6.271777e-01	2.159063e+01
6.898955e-01	2.291699e+01
7.526132e-01	2.271282e+01
8.153310e-01	2.000391e+01
8.780488e-01	2.046160e+01
9.407666e-01	2.154426e+01
1.003484e+00	2.215508e+01
1.066202e+00	2.274933e+01
1.128920e+00	2.524064e+01
1.191638e+00	2.791827e+01
1.254355e+00	2.919344e+01
1.317073e+00	2.886380e+01
1.379791e+00	2.937365e+01
1.442509e+00	2.992645e+01
1.505226e+00	2.991664e+01
1.567944e+00	3.088928e+01
1.630662e+00	2.741591e+01
1.693380e+00	2.907831e+01
1.756098e+00	3.050059e+01
1.818815e+00	2.723296e+01
1.881533e+00	2.728925e+01
1.944251e+00	2.766091e+01
2.006969e+00	2.847623e+01
2.069686e+00	2.869806e+01
2.132404e+00	2.739391e+01
2.195122e+00	2.775001e+01
2.257840e+00	2.935374e+01
2.320557e+00	3.006651e+01
2.383275e+00	2.896042e+01
2.445993e+00	2.903031e+01
2.508711e+00	2.934901e+01
2.571429e+00	2.874103e+01
2.634146e+00	2.478897e+01
2.696864e+00	2.432969e+01
2.759582e+00	2.431983e+01
2.822300e+00	2.430573e+01
2.885017e+00	2.427730e+01
2.947735e+00	2.393366e+01
3.010453e+00	2.736113e+01
3.073171e+00	2.765548e+01
3.135889e+00	2.807913e+01
3.198606e+00	3.022658e+01
3.261324e+00	3.016231e+01
3.324042e+00	2.898605e+01
3.386760e+00	2.746635e+01
3.449477e+00	2.210830e+01
3.512195e+00	2.064968e+01
3.574913e+00	2.191534e+01
3.637631e+00	2.327722e+01
3.700348e+00	2.548803e+01
3.763066e+00	2.615533e+01
3.825784e+00	2.616707e+01
3.888502e+00	2.620557e+01
3.951220e+00	2.641967e+01
4.013937e+00	2.852940e+01
4.076655e+00	2.850508e+01
4.139373e+00	2.774749e+01
4.202091e+00	2.703755e+01
4.264808e+00	2.878695e+01
4.327526e+00	2.894137e+01
4.390244e+00	3.013573e+01
4.452962e+00	3.108325e+01
4.515679e+00	3.164433e+01
4.578397e+00	3.243322e+01
4.641115e+00	3.285881e+01
4.703833e+00	3.317468e+01
4.766551e+00	3.216826e+01
4.829268e+00	3.211425e+01
4.891986e+00	3.195106e+01
4.954704e+00	3.406568e+01
5.017422e+00	3.400706e+01
5.080139e+00	3.413816e+01
5.142857e+00	3.085498e+01
5.205575e+00	3.211369e+01
5.268293e+00	3.282119e+01
5.331010e+00	3.429315e+01
5.393728e+00	3.413371e+01
5.456446e+00	3.399049e+01
5.519164e+00	3.370473e+01
5.581882e+00	3.323907e+01
5.644599e+00	3.260190e+01
5.707317e+00	3.159938e+01
5.770035e+00	3.030645e+01
5.832753e+00	2.875684e+01
5.895470e+00	2.680898e+01
5.958188e+00	3.324708e+01
6.020906e+00	3.565251e+01
6.083624e+00	3.395787e+01
6.146341e+00	3.465606e+01
6.209059e+00	3.546574e+01
6.271777e+00	3.538827e+01
6.334495e+00	3.497378e+01
6.397213e+00	3.406922e+01
6.459930e+00	2.697788e+01
6.522648e+00	2.632831e+01
6.585366e+00	2.694963e+01
6.648084e+00	2.695405e+01
6.710801e+00	2.832004e+01
6.773519e+00	2.940147e+01
6.836237e+00	2.981741e+01
6.898955e+00	2.974885e+01
6.961672e+00	2.963063e+01
7.024390e+00	2.863622e+01
7.087108e+00	2.907383e+01
7.149826e+00	2.896125e+01
7.212544e+00	2.911314e+01
7.275261e+00	3.041253e+01
7.337979e+00	2.935833e+01
7.400697e+00	2.925871e+01
7.463415e+00	2.672495e+01
7.526132e+00	2.602264e+01
7.588850e+00	2.638191e+01
7.651568e+00	2.730654e+01
7.714286e+00	2.614454e+01
7.777003e+00	2.550940e+01
7.839721e+00	2.601468e+01
7.902439e+00	2.573239e+01
7.965157e+00	2.386603e+01
8.027875e+00	2.467128e+01
8.090592e+00	2.537296e+01
8.153310e+00	2.468358e+01
8.216028e+00	2.549204e+01
8.278746e+00	2.682733e+01
8.341463e+00	2.844346e+01
8.404181e+00	2.534774e+01
8.466899e+00	2.563265e+01
8.529617e+00	1.997456e+01
8.592334e+00	2.032998e+01
8.655052e+00	2.151500e+01
8.717770e+00	2.265172e+01
8.780488e+00	2.262669e+01
8.843206e+00	2.260453e+01
8.905923e+00	2.445509e+01
8.968641e+00	2.467541e+01
9.031359e+00	2.480121e+01
9.094077e+00	1.382030e+01
9.156794e+00	1.208501e+01
9.219512e+00	1.249347e+01
9.282230e+00	1.309390e+01
9.344948e+00	1.290508e+01
9.407666e+00	1.346986e+01
9.470383e+00	1.379971e+01
9.533101e+00	9.808737e+00
9.595819e+00	1.162436e+01
9.658537e+00	1.222043e+01
9.721254e+00	1.293340e+01
9.783972e+00	1.402359e+01
9.846690e+00	1.422437e+01
9.909408e+00	1.431673e+01
9.972125e+00	1.466147e+01
1.003484e+01	1.201659e+01
1.009756e+01	1.169244e+01
1.016028e+01	1.348614e+01
1.022300e+01	1.542512e+01
1.028571e+01	1.564758e+01
1.034843e+01	1.564596e+01
1.041115e+01	1.563907e+01
1.047387e+01	1.563002e+01
1.053659e+01	1.562743e+01
1.059930e+01	1.565424e+01
1.066202e+01	1.583365e+01
1.072474e+01	1.609643e+01
1.078746e+01	1.654668e+01
1.085017e+01	1.732814e+01
1.091289e+01	1.781306e+01
1.097561e+01	1.741154e+01
1.103833e+01	1.670708e+01
1.110105e+01	1.715214e+01
1.116376e+01	8.423725e+00
1.122648e+01	7.163271e+00
1.128920e+01	6.161009e+00
1.135192e+01	5.663792e+00
1.141463e+01	6.273065e+00
1.147735e+01	6.922014e+00
1.154007e+01	7.749495e+00
1.160279e+01	9.358327e+00
1.166551e+01	1.231647e+01
1.172822e+01	1.182624e+01
1.179094e+01	1.183469e+01
1.185366e+01	1.183535e+01
1.191638e+01	1.274174e+01
1.197909e+01	1.144825e+01
1.204181e+01	1.183417e+01
1.210453e+01	1.069948e+01
1.216725e+01	1.105131e+01
1.222997e+01	1.036143e+01
1.229268e+01	1.077937e+01
1.235540e+01	1.115499e+01
1.241812e+01	1.240939e+01
1.248084e+01	1.255334e+01
1.254355e+01	1.211622e+01
1.260627e+01	1.233333e+01
1.266899e+01	1.155502e+01
1.273171e+01	1.151496e+01
1.279443e+01	1.221549e+01
1.285714e+01	1.473057e+01
1.291986e+01	1.165402e+01
1.298258e+01	1.317717e+01
1.304530e+01	1.553768e+01
1.310801e+01	1.346280e+01
1.317073e+01	1.361681e+01
1.323345e+01	1.368791e+01
1.329617e+01	1.443465e+01
1.335889e+01	1.377736e+01
1.342160e+01	1.382466e+01
1.348432e+01	1.464532e+01
1.354704e+01	1.456950e+01
1.360976e+01	1.451974e+01
1.367247e+01	1.355085e+01
1.373519e+01	1.095606e+01
1.379791e+01	9.774635e+00
1.386063e+01	1.027652e+01
1.392334e+01	1.034930e+01
1.398606e+01	1.040657e+01
1.404878e+01	1.040609e+01
1.411150e+01	1.040650e+01
1.417422e+01	1.040354e+01
1.423693e+01	1.039806e+01
1.429965e+01	1.038791e+01
1.436237e+01	1.036962e+01
1.442509e+01	1.033749e+01
1.448780e+01	1.028381e+01
1.455052e+01	1.273068e+01
1.461324e+01	1.056557e+01
1.467596e+01	1.013932e+01
1.473868e+01	7.525102e+00
1.480139e+01	7.314075e+00
1.486411e+01	6.945745e+00
1.492683e+01	7.201948e+00
1.498955e+01	7.524595e+00
1.505226e+01	8.330102e+00
1.511498e+01	8.408538e+00
1.517770e+01	8.410103e+00
1.524042e+01	8.459339e+00
1.530314e+01	9.981638e+00
1.536585e+01	1.160541e+01
1.542857e+01	1.223366e+01
1.549129e+01	1.213169e+01
1.555401e+01	1.252148e+01
1.561672e+01	1.268950e+01
1.567944e+01	1.170866e+01
1.574216e+01	1.302343e+01
1.580488e+01	1.663517e+01
1.586760e+01	1.481016e+01
1.593031e+01	1.413699e+01
1.599303e+01	1.398856e+01
1.605575e+01	1.390041e+01
1.611847e+01	1.282435e+01
1.618118e+01	1.314364e+01
1.624390e+01	1.318918e+01
1.630662e+01	1.318336e+01
1.636934e+01	1.219421e+01
1.643206e+01	1.208797e+01
1.649477e+01	1.089771e+01
1.655749e+01	1.116072e+01
1.662021e+01	1.347733e+01
1.668293e+01	1.468586e+01
1.674564e+01	1.362377e+01
1.680836e+01	1.407301e+01
1.687108e+01	1.388033e+01
1.693380e+01	1.397122e+01
1.699652e+01	1.423520e+01
1.705923e+01	1.143389e+01
1.712195e+01	1.136251e+01
1.718467e+01	1.168525e+01
1.724739e+01	1.195643e+01
1.731010e+01	1.624828e+01
1.737282e+01	1.625280e+01
1.743554e+01	1.613439e+01
1.749826e+01	1.614006e+01
1.756098e+01	1.605119e+01
1.762369e+01	1.604722e+01
1.768641e+01	1.604077e+01
1.774913e+01	1.602885e+01
1.781185e+01	1.600714e+01
1.787456e+01	1.596956e+01
1.793728e+01	1.589472e+01
18	1.576552e+01


==> ERLE_GPF41L.dat <==
0	0
6.271777e-02	1.112440e+01
1.254355e-01	1.256198e+01
1.881533e-01	1.157190e+01
2.508711e-01	1.206163e+01
3.135889e-01	1.363533e+01
3.763066e-01	1.422755e+01
4.390244e-01	1.471999e+01
5.017422e-01	1.460075e+01
5.644599e-01	1.811812e+01
6.271777e-01	2.001980e+01
6.898955e-01	2.128184e+01
7.526132e-01	2.130361e+01
8.153310e-01	2.063613e+01
8.780488e-01	2.105923e+01
9.407666e-01	2.203224e+01
1.003484e+00	2.258401e+01
1.066202e+00	2.290432e+01
1.128920e+00	2.339744e+01
1.191638e+00	2.480557e+01
1.254355e+00	2.279765e+01
1.317073e+00	1.952319e+01
1.379791e+00	1.927865e+01
1.442509e+00	1.958321e+01
1.505226e+00	1.961636e+01
1.567944e+00	2.103458e+01
1.630662e+00	1.488688e+01
1.693380e+00	1.494679e+01
1.756098e+00	1.693241e+01
1.818815e+00	1.716731e+01
1.881533e+00	1.727971e+01
1.944251e+00	1.774632e+01
2.006969e+00	1.859292e+01
2.069686e+00	1.961285e+01
2.132404e+00	1.761009e+01
2.195122e+00	1.770748e+01
2.257840e+00	1.972033e+01
2.320557e+00	2.060618e+01
2.383275e+00	1.874761e+01
2.445993e+00	1.715382e+01
2.508711e+00	1.701762e+01
2.571429e+00	1.657765e+01
2.634146e+00	1.530434e+01
2.696864e+00	1.515745e+01
2.759582e+00	1.515581e+01
2.822300e+00	1.515415e+01
2.885017e+00	1.515070e+01
2.947735e+00	1.417814e+01
3.010453e+00	1.525583e+01
3.073171e+00	1.537292e+01
3.135889e+00	1.004016e+01
3.198606e+00	1.204291e+01
3.261324e+00	1.214835e+01
3.324042e+00	1.245318e+01
3.386760e+00	9.697977e+00
3.449477e+00	7.438688e+00
3.512195e+00	8.115549e+00
3.574913e+00	9.582943e+00
3.637631e+00	1.093006e+01
3.700348e+00	1.314727e+01
3.763066e+00	1.383670e+01
3.825784e+00	1.384546e+01
3.888502e+00	1.383998e+01
3.951220e+00	1.405576e+01
4.013937e+00	1.530952e+01
4.076655e+00	1.515687e+01
4.139373e+00	1.448558e+01
4.202091e+00	1.140058e+01
4.264808e+00	1.252231e+01
4.327526e+00	1.272379e+01
4.390244e+00	1.243503e+01
4.452962e+00	1.472301e+01
4.515679e+00	1.585569e+01
4.578397e+00	1.476647e+01
4.641115e+00	1.523974e+01
4.703833e+00	1.549742e+01
4.766551e+00	1.563305e+01
4.829268e+00	1.572873e+01
4.891986e+00	1.589064e+01
4.954704e+00	1.842899e+01
5.017422e+00	2.025199e+01
5.080139e+00	2.105519e+01
5.142857e+00	1.579899e+01
5.205575e+00	1.650247e+01
5.268293e+00	1.758831e+01
5.331010e+00	1.904416e+01
5.393728e+00	1.885051e+01
5.456446e+00	1.883231e+01
5.519164e+00	1.879811e+01
5.581882e+00	1.873980e+01
5.644599e+00	1.868900e+01
5.707317e+00	1.860805e+01
5.770035e+00	1.848279e+01
5.832753e+00	1.831845e+01
5.895470e+00	1.727180e+01
5.958188e+00	2.236367e+01
6.020906e+00	2.538075e+01
6.083624e+00	2.254079e+01
6.146341e+00	2.396445e+01
6.209059e+00	2.523027e+01
6.271777e+00	2.536884e+01
6.334495e+00	2.531934e+01
6.397213e+00	2.487630e+01
6.459930e+00	1.551710e+01
6.522648e+00	1.452283e+01
6.585366e+00	1.519501e+01
6.648084e+00	1.520339e+01
6.710801e+00	1.614181e+01
6.773519e+00	1.788511e+01
6.836237e+00	1.887978e+01
6.898955e+00	1.885855e+01
6.961672e+00	1.880567e+01
7.024390e+00	1.711606e+01
7.087108e+00	1.748971e+01
7.149826e+00	1.702846e+01
7.212544e+00	1.612624e+01
7.275261e+00	1.769297e+01
7.337979e+00	1.752289e+01
7.400697e+00	1.751894e+01
7.463415e+00	1.083345e+01
7.526132e+00	1.021207e+01
7.588850e+00	1.153112e+01
7.651568e+00	1.421567e+01
7.714286e+00	1.444232e+01
7.777003e+00	1.429399e+01
7.839721e+00	1.540794e+01
7.902439e+00	1.573700e+01
7.965157e+00	1.631824e+01
8.027875e+00	1.759382e+01
8.090592e+00	1.878944e+01
8.153310e+00	1.902778e+01
8.216028e+00	1.926905e+01
8.278746e+00	2.077686e+01
8.341463e+00	2.234314e+01
8.404181e+00	2.080135e+01
8.466899e+00	2.128438e+01
8.529617e+00	1.642086e+01
8.592334e+00	1.684852e+01
8.655052e+00	1.797159e+01
8.717770e+00	1.915940e+01
8.780488e+00	1.912518e+01
8.843206e+00	1.909299e+01
8.905923e+00	2.041173e+01
8.968641e+00	1.787398e+01
9.031359e+00	1.803711e+01
9.094077e+00	9.775406e+00
9.156794e+00	7.493417e+00
9.219512e+00	7.618757e+00
9.282230e+00	7.968691e+00
9.344948e+00	6.085249e+00
9.407666e+00	6.844290e+00
9.470383e+00	7.763535e+00
9.533101e+00	3.768311e+00
9.595819e+00	5.296708e+00
9.658537e+00	5.899181e+00
9.721254e+00	6.710708e+00
9.783972e+00	8.150734e+00
9.846690e+00	8.275496e+00
9.909408e+00	8.485364e+00
9.972125e+00	9.132533e+00
1.003484e+01	7.809600e+00
1.009756e+01	7.338142e+00
1.016028e+01	8.807191e+00
1.022300e+01	1.023261e+01
1.028571e+01	1.039615e+01
1.034843e+01	1.039496e+01
1.041115e+01	1.039157e+01
1.047387e+01	1.038720e+01
1.053659e+01	1.039995e+01
1.059930e+01	1.045582e+01
1.066202e+01	1.066762e+01
1.072474e+01	1.096425e+01
1.078746e+01	1.149118e+01
1.085017e+01	1.220493e+01
1.091289e+01	1.281707e+01
1.097561e+01	1.285782e+01
1.103833e+01	1.254465e+01
1.110105e+01	1.284842e+01
1.116376e+01	3.636053e+00
1.122648e+01	-7.266252e-01
1.128920e+01	-2.072459e+00
1.135192e+01	-2.860530e+00
1.141463e+01	-2.180190e+00
1.147735e+01	-1.397843e+00
1.154007e+01	-2.972063e-01
1.160279e+01	1.737178e+00
1.166551e+01	4.615920e+00
1.172822e+01	3.367584e+00
1.179094e+01	3.596983e+00
1.185366e+01	3.598910e+00
1.191638e+01	4.494641e+00
1.197909e+01	2.313976e+00
1.204181e+01	2.303457e+00
1.210453e+01	1.482312e+00
1.216725e+01	2.089082e+00
1.222997e+01	2.568511e+00
1.229268e+01	3.464382e+00
1.235540e+01	4.007466e+00
1.241812e+01	4.603868e+00
1.248084e+01	4.450785e+00
1.254355e+01	4.758192e+00
1.260627e+01	5.241256e+00
1.266899e+01	5.331274e+00
1.273171e+01	5.302128e+00
1.279443e+01	6.323222e+00
1.285714e+01	9.214228e+00
1.291986e+01	3.751975e+00
1.298258e+01	5.349427e+00
1.304530e+01	7.950230e+00
1.310801e+01	6.597841e+00
1.317073e+01	6.985598e+00
1.323345e+01	7.056246e+00
1.329617e+01	7.910090e+00
1.335889e+01	7.304712e+00
1.342160e+01	7.360376e+00
1.348432e+01	8.048479e+00
1.354704e+01	8.359133e+00
1.360976e+01	8.257060e+00
1.367247e+01	6.971947e+00
1.373519e+01	3.615422e+00
1.379791e+01	2.121680e+00
1.386063e+01	2.677882e+00
1.392334e+01	2.762876e+00
1.398606e+01	2.821118e+00
1.404878e+01	2.822106e+00
1.411150e+01	2.825226e+00
1.417422e+01	2.824954e+00
1.423693e+01	2.824450e+00
1.429965e+01	2.823516e+00
1.436237e+01	2.821826e+00
1.442509e+01	2.818844e+00
1.448780e+01	2.823215e+00
1.455052e+01	1.195568e+01
1.461324e+01	7.478891e+00
1.467596e+01	3.361437e+00
1.473868e+01	-1.251381e-01
1.480139e+01	-1.854501e-01
1.486411e+01	-2.338642e-02
1.492683e+01	7.519889e-01
1.498955e+01	1.713920e+00
1.505226e+01	2.791638e+00
1.511498e+01	2.826418e+00
1.517770e+01	2.827690e+00
1.524042e+01	2.889004e+00
1.530314e+01	4.736063e+00
1.536585e+01	7.135057e+00
1.542857e+01	8.900969e+00
1.549129e+01	7.243070e+00
1.555401e+01	7.701108e+00
1.561672e+01	7.106779e+00
1.567944e+01	5.363970e+00
1.574216e+01	6.577896e+00
1.580488e+01	1.086101e+01
1.586760e+01	9.148683e+00
1.593031e+01	8.999476e+00
1.599303e+01	9.276565e+00
1.605575e+01	9.371785e+00
1.611847e+01	7.764823e+00
1.618118e+01	8.530823e+00
1.624390e+01	8.913689e+00
1.630662e+01	8.892657e+00
1.636934e+01	9.581451e+00
1.643206e+01	1.036254e+01
1.649477e+01	3.976637e+00
1.655749e+01	3.987344e+00
1.662021e+01	6.895467e+00
1.668293e+01	8.752301e+00
1.674564e+01	8.985249e+00
1.680836e+01	9.853472e+00
1.687108e+01	8.928570e+00
1.693380e+01	8.968658e+00
1.699652e+01	9.220402e+00
1.705923e+01	7.072955e+00
1.712195e+01	6.906781e+00
1.718467e+01	6.516603e+00
1.724739e+01	6.333583e+00
1.731010e+01	1.074344e+01
1.737282e+01	1.095427e+01
1.743554e+01	1.113094e+01
1.749826e+01	1.123925e+01
1.756098e+01	1.124233e+01
1.762369e+01	1.123926e+01
1.768641e+01	1.123723e+01
1.774913e+01	1.123349e+01
1.781185e+01	1.122665e+01
1.787456e+01	1.121476e+01
1.793728e+01	1.119087e+01
18	1.114897e+01


==> ERLE_SAE.dat <==
0	0
6.271777e-02	1.113607e+01
1.254355e-01	1.300036e+01
1.881533e-01	1.207182e+01
2.508711e-01	1.442234e+01
3.135889e-01	1.596363e+01
3.763066e-01	1.661586e+01
4.390244e-01	1.697004e+01
5.017422e-01	1.680095e+01
5.644599e-01	1.953505e+01
6.271777e-01	2.288232e+01
6.898955e-01	2.390871e+01
7.526132e-01	2.322695e+01
8.153310e-01	2.024317e+01
8.780488e-01	2.072389e+01
9.407666e-01	2.181815e+01
1.003484e+00	2.244876e+01
1.066202e+00	2.304898e+01
1.128920e+00	2.553205e+01
1.191638e+00	2.817254e+01
1.254355e+00	2.987097e+01
1.317073e+00	3.133543e+01
1.379791e+00	3.217085e+01
1.442509e+00	3.306607e+01
1.505226e+00	3.302602e+01
1.567944e+00	3.404160e+01
1.630662e+00	2.551645e+01
1.693380e+00	2.662573e+01
1.756098e+00	2.889911e+01
1.818815e+00	2.888819e+01
1.881533e+00	2.902643e+01
1.944251e+00	2.953608e+01
2.006969e+00	3.037037e+01
2.069686e+00	2.796044e+01
2.132404e+00	2.968763e+01
2.195122e+00	3.127724e+01
2.257840e+00	3.353283e+01
2.320557e+00	3.397780e+01
2.383275e+00	3.443452e+01
2.445993e+00	3.284627e+01
2.508711e+00	3.292622e+01
2.571429e+00	3.201690e+01
2.634146e+00	2.879372e+01
2.696864e+00	2.877058e+01
2.759582e+00	2.874618e+01
2.822300e+00	2.870706e+01
2.885017e+00	2.862888e+01
2.947735e+00	2.696998e+01
3.010453e+00	2.918457e+01
3.073171e+00	2.960920e+01
3.135889e+00	2.805721e+01
3.198606e+00	3.052423e+01
3.261324e+00	3.061775e+01
3.324042e+00	3.089637e+01
3.386760e+00	2.961121e+01
3.449477e+00	2.829902e+01
3.512195e+00	2.695315e+01
3.574913e+00	2.728078e+01
3.637631e+00	2.860929e+01
3.700348e+00	3.062699e+01
3.763066e+00	3.132891e+01
3.825784e+00	3.131568e+01
3.888502e+00	3.129438e+01
3.951220e+00	3.140401e+01
4.013937e+00	3.447708e+01
4.076655e+00	3.533208e+01
4.139373e+00	3.567025e+01
4.202091e+00	3.009795e+01
4.264808e+00	3.015941e+01
4.327526e+00	3.033999e+01
4.390244e+00	3.050754e+01
4.452962e+00	3.181054e+01
4.515679e+00	3.241207e+01
4.578397e+00	3.291483e+01
4.641115e+00	3.343924e+01
4.703833e+00	3.355439e+01
4.766551e+00	3.300733e+01
4.829268e+00	3.301411e+01
4.891986e+00	3.297017e+01
4.954704e+00	3.551293e+01
5.017422e+00	3.509987e+01
5.080139e+00	3.560309e+01
5.142857e+00	3.192268e+01
5.205575e+00	3.335711e+01
5.268293e+00	3.468147e+01
5.331010e+00	3.657300e+01
5.393728e+00	3.639149e+01
5.456446e+00	3.615939e+01
5.519164e+00	3.578095e+01
5.581882e+00	3.516473e+01
5.644599e+00	3.431527e+01
5.707317e+00	3.296423e+01
5.770035e+00	3.133872e+01
5.832753e+00	2.949017e+01
5.895470e+00	2.742418e+01
5.958188e+00	3.596514e+01
6.020906e+00	3.945905e+01
6.083624e+00	3.900390e+01
6.146341e+00	3.822376e+01
6.209059e+00	3.903200e+01
6.271777e+00	3.870301e+01
6.334495e+00	3.786753e+01
6.397213e+00	3.675750e+01
6.459930e+00	3.181205e+01
6.522648e+00	3.244046e+01
6.585366e+00	3.311491e+01
6.648084e+00	3.303728e+01
6.710801e+00	3.427552e+01
6.773519e+00	3.607542e+01
6.836237e+00	3.706140e+01
6.898955e+00	3.679788e+01
6.961672e+00	3.634867e+01
7.024390e+00	3.564701e+01
7.087108e+00	3.638613e+01
7.149826e+00	3.604649e+01
7.212544e+00	3.574036e+01
7.275261e+00	3.693814e+01
7.337979e+00	3.653410e+01
7.400697e+00	3.604849e+01
7.463415e+00	3.462825e+01
7.526132e+00	3.362061e+01
7.588850e+00	3.444159e+01
7.651568e+00	3.666183e+01
7.714286e+00	3.646348e+01
7.777003e+00	3.525896e+01
7.839721e+00	3.553153e+01
7.902439e+00	3.548261e+01
7.965157e+00	3.656299e+01
8.027875e+00	3.823145e+01
8.090592e+00	3.946818e+01
8.153310e+00	3.932708e+01
8.216028e+00	3.880670e+01
8.278746e+00	3.988634e+01
8.341463e+00	3.898115e+01
8.404181e+00	3.829656e+01
8.466899e+00	3.965794e+01
8.529617e+00	3.609406e+01
8.592334e+00	3.675227e+01
8.655052e+00	3.787460e+01
8.717770e+00	3.886697e+01
8.780488e+00	3.854865e+01
8.843206e+00	3.801418e+01
8.905923e+00	3.911324e+01
8.968641e+00	3.839483e+01
9.031359e+00	3.768818e+01
9.094077e+00	3.307493e+01
9.156794e+00	3.282100e+01
9.219512e+00	3.327823e+01
9.282230e+00	3.351589e+01
9.344948e+00	3.269218e+01
9.407666e+00	3.319911e+01
9.470383e+00	3.279236e+01
9.533101e+00	2.993087e+01
9.595819e+00	3.101537e+01
9.658537e+00	3.149953e+01
9.721254e+00	3.198140e+01
9.783972e+00	3.198784e+01
9.846690e+00	3.159775e+01
9.909408e+00	3.114578e+01
9.972125e+00	3.157663e+01
1.003484e+01	3.268858e+01
1.009756e+01	3.294561e+01
1.016028e+01	3.397068e+01
1.022300e+01	3.509084e+01
1.028571e+01	3.497646e+01
1.034843e+01	3.465510e+01
1.041115e+01	3.412045e+01
1.047387e+01	3.330508e+01
1.053659e+01	3.221685e+01
1.059930e+01	3.084024e+01
1.066202e+01	2.913405e+01
1.072474e+01	2.766067e+01
1.078746e+01	2.635679e+01
1.085017e+01	2.541198e+01
1.091289e+01	2.461109e+01
1.097561e+01	2.342671e+01
1.103833e+01	2.136181e+01
1.110105e+01	2.742219e+01
1.116376e+01	2.657310e+01
1.122648e+01	2.399674e+01
1.128920e+01	2.089637e+01
1.135192e+01	2.096218e+01
1.141463e+01	2.161217e+01
1.147735e+01	2.240159e+01
1.154007e+01	2.338769e+01
1.160279e+01	2.514068e+01
1.166551e+01	2.751652e+01
1.172822e+01	2.750986e+01
1.179094e+01	2.782160e+01
1.185366e+01	2.780040e+01
1.191638e+01	2.857538e+01
1.197909e+01	2.476372e+01
1.204181e+01	2.513570e+01
1.210453e+01	2.559345e+01
1.216725e+01	2.608297e+01
1.222997e+01	2.702636e+01
1.229268e+01	2.795764e+01
1.235540e+01	2.842240e+01
1.241812e+01	3.124867e+01
1.248084e+01	2.942292e+01
1.254355e+01	3.007772e+01
1.260627e+01	3.074609e+01
1.266899e+01	3.063630e+01
1.273171e+01	3.061910e+01
1.279443e+01	3.047591e+01
1.285714e+01	3.073309e+01
1.291986e+01	2.760919e+01
1.298258e+01	2.794750e+01
1.304530e+01	2.804026e+01
1.310801e+01	2.903566e+01
1.317073e+01	2.943278e+01
1.323345e+01	2.948449e+01
1.329617e+01	3.007213e+01
1.335889e+01	2.972404e+01
1.342160e+01	2.975066e+01
1.348432e+01	3.088774e+01
1.354704e+01	3.110418e+01
1.360976e+01	3.207143e+01
1.367247e+01	3.076560e+01
1.373519e+01	2.846440e+01
1.379791e+01	2.729684e+01
1.386063e+01	2.776613e+01
1.392334e+01	2.782373e+01
1.398606e+01	2.784808e+01
1.404878e+01	2.779145e+01
1.411150e+01	2.769782e+01
1.417422e+01	2.752631e+01
1.423693e+01	2.722588e+01
1.429965e+01	2.671806e+01
1.436237e+01	2.592765e+01
1.442509e+01	2.480887e+01
1.448780e+01	2.333218e+01
1.455052e+01	3.563771e+01
1.461324e+01	3.449885e+01
1.467596e+01	2.742185e+01
1.473868e+01	2.268657e+01
1.480139e+01	1.834734e+01
1.486411e+01	2.018806e+01
1.492683e+01	2.204725e+01
1.498955e+01	2.370233e+01
1.505226e+01	2.507632e+01
1.511498e+01	2.514201e+01
1.517770e+01	2.513408e+01
1.524042e+01	2.518283e+01
1.530314e+01	2.677019e+01
1.536585e+01	2.943958e+01
1.542857e+01	3.183577e+01
1.549129e+01	3.048865e+01
1.555401e+01	3.086290e+01
1.561672e+01	3.018008e+01
1.567944e+01	3.008203e+01
1.574216e+01	2.915435e+01
1.580488e+01	2.661910e+01
1.586760e+01	2.768274e+01
1.593031e+01	2.881473e+01
1.599303e+01	2.929308e+01
1.605575e+01	2.948223e+01
1.611847e+01	3.034280e+01
1.618118e+01	3.112547e+01
1.624390e+01	3.137068e+01
1.630662e+01	3.134180e+01
1.636934e+01	3.101486e+01
1.643206e+01	3.083270e+01
1.649477e+01	2.909733e+01
1.655749e+01	2.766769e+01
1.662021e+01	2.698961e+01
1.668293e+01	2.623260e+01
1.674564e+01	2.805728e+01
1.680836e+01	2.905516e+01
1.687108e+01	2.997102e+01
1.693380e+01	3.027887e+01
1.699652e+01	3.044189e+01
1.705923e+01	3.076504e+01
1.712195e+01	3.030091e+01
1.718467e+01	3.052747e+01
1.724739e+01	3.073117e+01
1.731010e+01	2.821280e+01
1.737282e+01	2.873761e+01
1.743554e+01	2.926381e+01
1.749826e+01	2.958075e+01
1.756098e+01	2.955379e+01
1.762369e+01	2.946718e+01
1.768641e+01	2.932383e+01
1.774913e+01	2.907043e+01
1.781185e+01	2.864238e+01
1.787456e+01	2.798419e+01
1.793728e+01	2.689967e+01
18	2.546758e+01


==> ERLE_SAE41.dat <==
0	0
6.271777e-02	1.122943e+01
1.254355e-01	1.259962e+01
1.881533e-01	1.177576e+01
2.508711e-01	1.438550e+01
3.135889e-01	1.583502e+01
3.763066e-01	1.657960e+01
4.390244e-01	1.700091e+01
5.017422e-01	1.682228e+01
5.644599e-01	2.031335e+01
6.271777e-01	2.363004e+01
6.898955e-01	2.456734e+01
7.526132e-01	2.359952e+01
8.153310e-01	2.101396e+01
8.780488e-01	2.146447e+01
9.407666e-01	2.250871e+01
1.003484e+00	2.312109e+01
1.066202e+00	2.369988e+01
1.128920e+00	2.600968e+01
1.191638e+00	2.848361e+01
1.254355e+00	2.950591e+01
1.317073e+00	3.006211e+01
1.379791e+00	3.017340e+01
1.442509e+00	3.056652e+01
1.505226e+00	3.056411e+01
1.567944e+00	3.174119e+01
1.630662e+00	2.929470e+01
1.693380e+00	3.045880e+01
1.756098e+00	3.238925e+01
1.818815e+00	3.221702e+01
1.881533e+00	3.226804e+01
1.944251e+00	3.262544e+01
2.006969e+00	3.335126e+01
2.069686e+00	2.890623e+01
2.132404e+00	3.044196e+01
2.195122e+00	3.183926e+01
2.257840e+00	3.372572e+01
2.320557e+00	3.411502e+01
2.383275e+00	3.405128e+01
2.445993e+00	3.338040e+01
2.508711e+00	3.340005e+01
2.571429e+00	3.326647e+01
2.634146e+00	3.141892e+01
2.696864e+00	3.129854e+01
2.759582e+00	3.125352e+01
2.822300e+00	3.118405e+01
2.885017e+00	3.104659e+01
2.947735e+00	2.964589e+01
3.010453e+00	3.207539e+01
3.073171e+00	3.241070e+01
3.135889e+00	3.042814e+01
3.198606e+00	3.268152e+01
3.261324e+00	3.275313e+01
3.324042e+00	3.263380e+01
3.386760e+00	3.249625e+01
3.449477e+00	2.487255e+01
3.512195e+00	2.258749e+01
3.574913e+00	2.374168e+01
3.637631e+00	2.516399e+01
3.700348e+00	2.755670e+01
3.763066e+00	2.828748e+01
3.825784e+00	2.829647e+01
3.888502e+00	2.830281e+01
3.951220e+00	2.847070e+01
4.013937e+00	3.216582e+01
4.076655e+00	3.348468e+01
4.139373e+00	3.443916e+01
4.202091e+00	3.241371e+01
4.264808e+00	3.286871e+01
4.327526e+00	3.297034e+01
4.390244e+00	3.273810e+01
4.452962e+00	3.305719e+01
4.515679e+00	3.345946e+01
4.578397e+00	3.390968e+01
4.641115e+00	3.427255e+01
4.703833e+00	3.462112e+01
4.766551e+00	3.439856e+01
4.829268e+00	3.438187e+01
4.891986e+00	3.460662e+01
4.954704e+00	3.682130e+01
5.017422e+00	3.544601e+01
5.080139e+00	3.570133e+01
5.142857e+00	3.282162e+01
5.205575e+00	3.364832e+01
5.268293e+00	3.452607e+01
5.331010e+00	3.628826e+01
5.393728e+00	3.606227e+01
5.456446e+00	3.584800e+01
5.519164e+00	3.549681e+01
5.581882e+00	3.491783e+01
5.644599e+00	3.411942e+01
5.707317e+00	3.282632e+01
5.770035e+00	3.124691e+01
5.832753e+00	2.941625e+01
5.895470e+00	2.738196e+01
5.958188e+00	3.556742e+01
6.020906e+00	3.911786e+01
6.083624e+00	3.749004e+01
6.146341e+00	3.727614e+01
6.209059e+00	3.815916e+01
6.271777e+00	3.797299e+01
6.334495e+00	3.725695e+01
6.397213e+00	3.623592e+01
6.459930e+00	3.267917e+01
6.522648e+00	3.295686e+01
6.585366e+00	3.345482e+01
6.648084e+00	3.336028e+01
6.710801e+00	3.388182e+01
6.773519e+00	3.503704e+01
6.836237e+00	3.584774e+01
6.898955e+00	3.563193e+01
6.961672e+00	3.524777e+01
7.024390e+00	3.451369e+01
7.087108e+00	3.505772e+01
7.149826e+00	3.471475e+01
7.212544e+00	3.458096e+01
7.275261e+00	3.558106e+01
7.337979e+00	3.500527e+01
7.400697e+00	3.465694e+01
7.463415e+00	3.396348e+01
7.526132e+00	3.311697e+01
7.588850e+00	3.388230e+01
7.651568e+00	3.576674e+01
7.714286e+00	3.565435e+01
7.777003e+00	3.543123e+01
7.839721e+00	3.550666e+01
7.902439e+00	3.518951e+01
7.965157e+00	3.630497e+01
8.027875e+00	3.727991e+01
8.090592e+00	3.813247e+01
8.153310e+00	3.701223e+01
8.216028e+00	3.686576e+01
8.278746e+00	3.808146e+01
8.341463e+00	3.816464e+01
8.404181e+00	3.691227e+01
8.466899e+00	3.789463e+01
8.529617e+00	3.592031e+01
8.592334e+00	3.601955e+01
8.655052e+00	3.682847e+01
8.717770e+00	3.775838e+01
8.780488e+00	3.749533e+01
8.843206e+00	3.706566e+01
8.905923e+00	3.813011e+01
8.968641e+00	3.702489e+01
9.031359e+00	3.649332e+01
9.094077e+00	2.992267e+01
9.156794e+00	2.926925e+01
9.219512e+00	2.956618e+01
9.282230e+00	3.006630e+01
9.344948e+00	2.874726e+01
9.407666e+00	2.957345e+01
9.470383e+00	2.952901e+01
9.533101e+00	2.712257e+01
9.595819e+00	2.764621e+01
9.658537e+00	2.819821e+01
9.721254e+00	2.882424e+01
9.783972e+00	2.954675e+01
9.846690e+00	2.854777e+01
9.909408e+00	2.831986e+01
9.972125e+00	2.883865e+01
1.003484e+01	2.903360e+01
1.009756e+01	2.904382e+01
1.016028e+01	3.045496e+01
1.022300e+01	3.188108e+01
1.028571e+01	3.190387e+01
1.034843e+01	3.174107e+01
1.041115e+01	3.145889e+01
1.047387e+01	3.099640e+01
1.053659e+01	3.033120e+01
1.059930e+01	2.941222e+01
1.066202e+01	2.815010e+01
1.072474e+01	2.698180e+01
1.078746e+01	2.590223e+01
1.085017e+01	2.508979e+01
1.091289e+01	2.437852e+01
1.097561e+01	2.327010e+01
1.103833e+01	2.126039e+01
1.110105e+01	2.723077e+01
1.116376e+01	2.793519e+01
1.122648e+01	2.637419e+01
1.128920e+01	2.563952e+01
1.135192e+01	2.542697e+01
1.141463e+01	2.565579e+01
1.147735e+01	2.568986e+01
1.154007e+01	2.610437e+01
1.160279e+01	2.568737e+01
1.166551e+01	2.798061e+01
1.172822e+01	2.770940e+01
1.179094e+01	2.766109e+01
1.185366e+01	2.764074e+01
1.191638e+01	2.834477e+01
1.197909e+01	2.791902e+01
1.204181e+01	2.767088e+01
1.210453e+01	2.759814e+01
1.216725e+01	2.753639e+01
1.222997e+01	2.724998e+01
1.229268e+01	2.747502e+01
1.235540e+01	2.788296e+01
1.241812e+01	2.823277e+01
1.248084e+01	2.786945e+01
1.254355e+01	2.854878e+01
1.260627e+01	2.860434e+01
1.266899e+01	2.776976e+01
1.273171e+01	2.775703e+01
1.279443e+01	2.770666e+01
1.285714e+01	2.885799e+01
1.291986e+01	2.709838e+01
1.298258e+01	2.722149e+01
1.304530e+01	2.784545e+01
1.310801e+01	2.659649e+01
1.317073e+01	2.694614e+01
1.323345e+01	2.700941e+01
1.329617e+01	2.754107e+01
1.335889e+01	2.597701e+01
1.342160e+01	2.602548e+01
1.348432e+01	2.726312e+01
1.354704e+01	2.781708e+01
1.360976e+01	2.867728e+01
1.367247e+01	2.748798e+01
1.373519e+01	2.708119e+01
1.379791e+01	2.699977e+01
1.386063e+01	2.703441e+01
1.392334e+01	2.708725e+01
1.398606e+01	2.711335e+01
1.404878e+01	2.706543e+01
1.411150e+01	2.698571e+01
1.417422e+01	2.683975e+01
1.423693e+01	2.658205e+01
1.429965e+01	2.614090e+01
1.436237e+01	2.544156e+01
1.442509e+01	2.442877e+01
1.448780e+01	2.305495e+01
1.455052e+01	3.191979e+01
1.461324e+01	2.948014e+01
1.467596e+01	2.804533e+01
1.473868e+01	2.693983e+01
1.480139e+01	1.772614e+01
1.486411e+01	2.047687e+01
1.492683e+01	2.232457e+01
1.498955e+01	2.366912e+01
1.505226e+01	2.472513e+01
1.511498e+01	2.478102e+01
1.517770e+01	2.477364e+01
1.524042e+01	2.482294e+01
1.530314e+01	2.630519e+01
1.536585e+01	2.777124e+01
1.542857e+01	2.892570e+01
1.549129e+01	2.727485e+01
1.555401e+01	2.771603e+01
1.561672e+01	2.612669e+01
1.567944e+01	2.592871e+01
1.574216e+01	2.652084e+01
1.580488e+01	2.612778e+01
1.586760e+01	2.675558e+01
1.593031e+01	2.725527e+01
1.599303e+01	2.720469e+01
1.605575e+01	2.734578e+01
1.611847e+01	2.752827e+01
1.618118e+01	2.823965e+01
1.624390e+01	2.854060e+01
1.630662e+01	2.858238e+01
1.636934e+01	2.784156e+01
1.643206e+01	2.768674e+01
1.649477e+01	2.674789e+01
1.655749e+01	2.683006e+01
1.662021e+01	2.649185e+01
1.668293e+01	2.599060e+01
1.674564e+01	2.704467e+01
1.680836e+01	2.770407e+01
1.687108e+01	2.819595e+01
1.693380e+01	2.848386e+01
1.699652e+01	2.868172e+01
1.705923e+01	2.836348e+01
1.712195e+01	2.815493e+01
1.718467e+01	2.722548e+01
1.724739e+01	2.753998e+01
1.731010e+01	2.764233e+01
1.737282e+01	2.804759e+01
1.743554e+01	2.838203e+01
1.749826e+01	2.868995e+01
1.756098e+01	2.866595e+01
1.762369e+01	2.859445e+01
1.768641e+01	2.847688e+01
1.774913e+01	2.826736e+01
1.781185e+01	2.790877e+01
1.787456e+01	2.734668e+01
1.793728e+01	2.639542e+01
18	2.509945e+01


==> ERLE_SAE41L.dat <==
0	0
6.271777e-02	1.104698e+01
1.254355e-01	1.229598e+01
1.881533e-01	1.128524e+01
2.508711e-01	1.291643e+01
3.135889e-01	1.460005e+01
3.763066e-01	1.524293e+01
4.390244e-01	1.566639e+01
5.017422e-01	1.551655e+01
5.644599e-01	1.926058e+01
6.271777e-01	2.207140e+01
6.898955e-01	2.340832e+01
7.526132e-01	2.293638e+01
8.153310e-01	2.059842e+01
8.780488e-01	2.105677e+01
9.407666e-01	2.210002e+01
1.003484e+00	2.272191e+01
1.066202e+00	2.331493e+01
1.128920e+00	2.570640e+01
1.191638e+00	2.825336e+01
1.254355e+00	2.975222e+01
1.317073e+00	3.165090e+01
1.379791e+00	3.235597e+01
1.442509e+00	3.304505e+01
1.505226e+00	3.299568e+01
1.567944e+00	3.399614e+01
1.630662e+00	2.872898e+01
1.693380e+00	2.991554e+01
1.756098e+00	3.194915e+01
1.818815e+00	3.206301e+01
1.881533e+00	3.218683e+01
1.944251e+00	3.253956e+01
2.006969e+00	3.329334e+01
2.069686e+00	2.798157e+01
2.132404e+00	2.967129e+01
2.195122e+00	3.127813e+01
2.257840e+00	3.361522e+01
2.320557e+00	3.398897e+01
2.383275e+00	3.440857e+01
2.445993e+00	3.296731e+01
2.508711e+00	3.277402e+01
2.571429e+00	3.252197e+01
2.634146e+00	2.895401e+01
2.696864e+00	2.874642e+01
2.759582e+00	2.872214e+01
2.822300e+00	2.868332e+01
2.885017e+00	2.860572e+01
2.947735e+00	2.722320e+01
3.010453e+00	2.710387e+01
3.073171e+00	2.746479e+01
3.135889e+00	2.751954e+01
3.198606e+00	3.036627e+01
3.261324e+00	3.040292e+01
3.324042e+00	3.049359e+01
3.386760e+00	2.735688e+01
3.449477e+00	2.171109e+01
3.512195e+00	2.216290e+01
3.574913e+00	2.332021e+01
3.637631e+00	2.472186e+01
3.700348e+00	2.708972e+01
3.763066e+00	2.782409e+01
3.825784e+00	2.782843e+01
3.888502e+00	2.782203e+01
3.951220e+00	2.800292e+01
4.013937e+00	3.164675e+01
4.076655e+00	3.302016e+01
4.139373e+00	3.448948e+01
4.202091e+00	3.224680e+01
4.264808e+00	3.309012e+01
4.327526e+00	3.321139e+01
4.390244e+00	3.223592e+01
4.452962e+00	3.286912e+01
4.515679e+00	3.335392e+01
4.578397e+00	3.359563e+01
4.641115e+00	3.386392e+01
4.703833e+00	3.373673e+01
4.766551e+00	3.349860e+01
4.829268e+00	3.350120e+01
4.891986e+00	3.348803e+01
4.954704e+00	3.592504e+01
5.017422e+00	3.480271e+01
5.080139e+00	3.543299e+01
5.142857e+00	3.288464e+01
5.205575e+00	3.402692e+01
5.268293e+00	3.519756e+01
5.331010e+00	3.695422e+01
5.393728e+00	3.674815e+01
5.456446e+00	3.650531e+01
5.519164e+00	3.609600e+01
5.581882e+00	3.543566e+01
5.644599e+00	3.454292e+01
5.707317e+00	3.313431e+01
5.770035e+00	3.146543e+01
5.832753e+00	2.956429e+01
5.895470e+00	2.747324e+01
5.958188e+00	3.552393e+01
6.020906e+00	3.909236e+01
6.083624e+00	3.664744e+01
6.146341e+00	3.646347e+01
6.209059e+00	3.749682e+01
6.271777e+00	3.736946e+01
6.334495e+00	3.674062e+01
6.397213e+00	3.565746e+01
6.459930e+00	3.293008e+01
6.522648e+00	3.246811e+01
6.585366e+00	3.285548e+01
6.648084e+00	3.277928e+01
6.710801e+00	3.255620e+01
6.773519e+00	3.249138e+01
6.836237e+00	3.317747e+01
6.898955e+00	3.306257e+01
6.961672e+00	3.285356e+01
7.024390e+00	3.265748e+01
7.087108e+00	3.334437e+01
7.149826e+00	3.319041e+01
7.212544e+00	3.318743e+01
7.275261e+00	3.403274e+01
7.337979e+00	3.337613e+01
7.400697e+00	3.312699e+01
7.463415e+00	3.480409e+01
7.526132e+00	3.376334e+01
7.588850e+00	3.437172e+01
7.651568e+00	3.643463e+01
7.714286e+00	3.633862e+01
7.777003e+00	3.545170e+01
7.839721e+00	3.565668e+01
7.902439e+00	3.553373e+01
7.965157e+00	3.666777e+01
8.027875e+00	3.800201e+01
8.090592e+00	3.925262e+01
8.153310e+00	3.931665e+01
8.216028e+00	3.885061e+01
8.278746e+00	3.996543e+01
8.341463e+00	3.907013e+01
8.404181e+00	3.843458e+01
8.466899e+00	3.971767e+01
8.529617e+00	3.665940e+01
8.592334e+00	3.712349e+01
8.655052e+00	3.806761e+01
8.717770e+00	3.898070e+01
8.780488e+00	3.863511e+01
8.843206e+00	3.809149e+01
8.905923e+00	3.902800e+01
8.968641e+00	3.886918e+01
9.031359e+00	3.796714e+01
9.094077e+00	3.007836e+01
9.156794e+00	2.932615e+01
9.219512e+00	2.923651e+01
9.282230e+00	2.907063e+01
9.344948e+00	2.868312e+01
9.407666e+00	2.918780e+01
9.470383e+00	2.922868e+01
9.533101e+00	2.757507e+01
9.595819e+00	2.858761e+01
9.658537e+00	2.883969e+01
9.721254e+00	2.913668e+01
9.783972e+00	2.995071e+01
9.846690e+00	3.052116e+01
9.909408e+00	3.003139e+01
9.972125e+00	3.031697e+01
1.003484e+01	2.868904e+01
1.009756e+01	2.864792e+01
1.016028e+01	2.904896e+01
1.022300e+01	2.951542e+01
1.028571e+01	2.961182e+01
1.034843e+01	2.952084e+01
1.041115e+01	2.934983e+01
1.047387e+01	2.906954e+01
1.053659e+01	2.865571e+01
1.059930e+01	2.804662e+01
1.066202e+01	2.719733e+01
1.072474e+01	2.632811e+01
1.078746e+01	2.551721e+01
1.085017e+01	2.497318e+01
1.091289e+01	2.445662e+01
1.097561e+01	2.336833e+01
1.103833e+01	2.133359e+01
1.110105e+01	2.827191e+01
1.116376e+01	2.546469e+01
1.122648e+01	2.291483e+01
1.128920e+01	2.036065e+01
1.135192e+01	1.960556e+01
1.141463e+01	2.028144e+01
1.147735e+01	2.108275e+01
1.154007e+01	2.189386e+01
1.160279e+01	2.357313e+01
1.166551e+01	2.520805e+01
1.172822e+01	2.509193e+01
1.179094e+01	2.530727e+01
1.185366e+01	2.529629e+01
1.191638e+01	2.611696e+01
1.197909e+01	2.302345e+01
1.204181e+01	2.304834e+01
1.210453e+01	2.344064e+01
1.216725e+01	2.390141e+01
1.222997e+01	2.482639e+01
1.229268e+01	2.568451e+01
1.235540e+01	2.601567e+01
1.241812e+01	2.693140e+01
1.248084e+01	2.618700e+01
1.254355e+01	2.705596e+01
1.260627e+01	2.769524e+01
1.266899e+01	2.799535e+01
1.273171e+01	2.796217e+01
1.279443e+01	2.813047e+01
1.285714e+01	2.753864e+01
1.291986e+01	2.494152e+01
1.298258e+01	2.507189e+01
1.304530e+01	2.525066e+01
1.310801e+01	2.615755e+01
1.317073e+01	2.596296e+01
1.323345e+01	2.600729e+01
1.329617e+01	2.663766e+01
1.335889e+01	2.684526e+01
1.342160e+01	2.686125e+01
1.348432e+01	2.765457e+01
1.354704e+01	2.926206e+01
1.360976e+01	2.857232e+01
1.367247e+01	2.721231e+01
1.373519e+01	2.574911e+01
1.379791e+01	2.539034e+01
1.386063e+01	2.596714e+01
1.392334e+01	2.601726e+01
1.398606e+01	2.605154e+01
1.404878e+01	2.601409e+01
1.411150e+01	2.595109e+01
1.417422e+01	2.583597e+01
1.423693e+01	2.563076e+01
1.429965e+01	2.527385e+01
1.436237e+01	2.469449e+01
1.442509e+01	2.382899e+01
1.448780e+01	2.260608e+01
1.455052e+01	2.881660e+01
1.461324e+01	2.855766e+01
1.467596e+01	2.512828e+01
1.473868e+01	2.183091e+01
1.480139e+01	1.935883e+01
1.486411e+01	2.082267e+01
1.492683e+01	2.239997e+01
1.498955e+01	2.371567e+01
1.505226e+01	2.473955e+01
1.511498e+01	2.475479e+01
1.517770e+01	2.474757e+01
1.524042e+01	2.477521e+01
1.530314e+01	2.595248e+01
1.536585e+01	2.758041e+01
1.542857e+01	2.810860e+01
1.549129e+01	2.828363e+01
1.555401e+01	2.843425e+01
1.561672e+01	2.569414e+01
1.567944e+01	2.605566e+01
1.574216e+01	2.556510e+01
1.580488e+01	2.410216e+01
1.586760e+01	2.486961e+01
1.593031e+01	2.604112e+01
1.599303e+01	2.666421e+01
1.605575e+01	2.686348e+01
1.611847e+01	2.795193e+01
1.618118e+01	2.837246e+01
1.624390e+01	2.844630e+01
1.630662e+01	2.849837e+01
1.636934e+01	2.673834e+01
1.643206e+01	2.610068e+01
1.649477e+01	2.549454e+01
1.655749e+01	2.509895e+01
1.662021e+01	2.453842e+01
1.668293e+01	2.414089e+01
1.674564e+01	2.587028e+01
1.680836e+01	2.686151e+01
1.687108e+01	2.655521e+01
1.693380e+01	2.655544e+01
1.699652e+01	2.681220e+01
1.705923e+01	2.727085e+01
1.712195e+01	2.739657e+01
1.718467e+01	2.620747e+01
1.724739e+01	2.662157e+01
1.731010e+01	2.506514e+01
1.737282e+01	2.545920e+01
1.743554e+01	2.581417e+01
1.749826e+01	2.610088e+01
1.756098e+01	2.609456e+01
1.762369e+01	2.605555e+01
1.768641e+01	2.598983e+01
1.774913e+01	2.587077e+01
1.781185e+01	2.566129e+01
1.787456e+01	2.531861e+01
1.793728e+01	2.470015e+01
18	2.378481e+01


==> ERLE_SAEopt.dat <==
0	0
6.271777e-02	1.119179e+01
1.254355e-01	1.277411e+01
1.881533e-01	1.197110e+01
2.508711e-01	1.427427e+01
3.135889e-01	1.581004e+01
3.763066e-01	1.659703e+01
4.390244e-01	1.696877e+01
5.017422e-01	1.681285e+01
5.644599e-01	1.923298e+01
6.271777e-01	2.249731e+01
6.898955e-01	2.341943e+01
7.526132e-01	2.303954e+01
8.153310e-01	2.063254e+01
8.780488e-01	2.110030e+01
9.407666e-01	2.217676e+01
1.003484e+00	2.280090e+01
1.066202e+00	2.338567e+01
1.128920e+00	2.575384e+01
1.191638e+00	2.846747e+01
1.254355e+00	2.971569e+01
1.317073e+00	3.061457e+01
1.379791e+00	3.093543e+01
1.442509e+00	3.156353e+01
1.505226e+00	3.153909e+01
1.567944e+00	3.264765e+01
1.630662e+00	2.645170e+01
1.693380e+00	2.773126e+01
1.756098e+00	3.008914e+01
1.818815e+00	3.033281e+01
1.881533e+00	3.046234e+01
1.944251e+00	3.091417e+01
2.006969e+00	3.171447e+01
2.069686e+00	2.825197e+01
2.132404e+00	3.014921e+01
2.195122e+00	3.175897e+01
2.257840e+00	3.394743e+01
2.320557e+00	3.433578e+01
2.383275e+00	3.467594e+01
2.445993e+00	3.314930e+01
2.508711e+00	3.303648e+01
2.571429e+00	3.233266e+01
2.634146e+00	2.922707e+01
2.696864e+00	2.922031e+01
2.759582e+00	2.919293e+01
2.822300e+00	2.914959e+01
2.885017e+00	2.906304e+01
2.947735e+00	2.781064e+01
3.010453e+00	3.033625e+01
3.073171e+00	3.073721e+01
3.135889e+00	2.861506e+01
3.198606e+00	3.103198e+01
3.261324e+00	3.112975e+01
3.324042e+00	3.135687e+01
3.386760e+00	2.923253e+01
3.449477e+00	2.622670e+01
3.512195e+00	2.462618e+01
3.574913e+00	2.547776e+01
3.637631e+00	2.685630e+01
3.700348e+00	2.902255e+01
3.763066e+00	2.973372e+01
3.825784e+00	2.973095e+01
3.888502e+00	2.973492e+01
3.951220e+00	2.989998e+01
4.013937e+00	3.352193e+01
4.076655e+00	3.492828e+01
4.139373e+00	3.551547e+01
4.202091e+00	2.982780e+01
4.264808e+00	2.987532e+01
4.327526e+00	3.005343e+01
4.390244e+00	2.987018e+01
4.452962e+00	3.137250e+01
4.515679e+00	3.203519e+01
4.578397e+00	3.259373e+01
4.641115e+00	3.312870e+01
4.703833e+00	3.321346e+01
4.766551e+00	3.260419e+01
4.829268e+00	3.267131e+01
4.891986e+00	3.234463e+01
4.954704e+00	3.498460e+01
5.017422e+00	3.473611e+01
5.080139e+00	3.536285e+01
5.142857e+00	3.070035e+01
5.205575e+00	3.243753e+01
5.268293e+00	3.395891e+01
5.331010e+00	3.606859e+01
5.393728e+00	3.594091e+01
5.456446e+00	3.574877e+01
5.519164e+00	3.540331e+01
5.581882e+00	3.483430e+01
5.644599e+00	3.404115e+01
5.707317e+00	3.276081e+01
5.770035e+00	3.120585e+01
5.832753e+00	2.940483e+01
5.895470e+00	2.738008e+01
5.958188e+00	3.583998e+01
6.020906e+00	3.923151e+01
6.083624e+00	3.873974e+01
6.146341e+00	3.794704e+01
6.209059e+00	3.880715e+01
6.271777e+00	3.852269e+01
6.334495e+00	3.771654e+01
6.397213e+00	3.665212e+01
6.459930e+00	3.070044e+01
6.522648e+00	3.153250e+01
6.585366e+00	3.228009e+01
6.648084e+00	3.222576e+01
6.710801e+00	3.369490e+01
6.773519e+00	3.611618e+01
6.836237e+00	3.723678e+01
6.898955e+00	3.696829e+01
6.961672e+00	3.650778e+01
7.024390e+00	3.741518e+01
7.087108e+00	3.803243e+01
7.149826e+00	3.757269e+01
7.212544e+00	3.712461e+01
7.275261e+00	3.794025e+01
7.337979e+00	3.721755e+01
7.400697e+00	3.664494e+01
7.463415e+00	3.355480e+01
7.526132e+00	3.243083e+01
7.588850e+00	3.333343e+01
7.651568e+00	3.561676e+01
7.714286e+00	3.533858e+01
7.777003e+00	3.408472e+01
7.839721e+00	3.448308e+01
7.902439e+00	3.453317e+01
7.965157e+00	3.591628e+01
8.027875e+00	3.772073e+01
8.090592e+00	3.904693e+01
8.153310e+00	3.920684e+01
8.216028e+00	3.875187e+01
8.278746e+00	3.985373e+01
8.341463e+00	3.902096e+01
8.404181e+00	3.830544e+01
8.466899e+00	3.973722e+01
8.529617e+00	3.570289e+01
8.592334e+00	3.651229e+01
8.655052e+00	3.771112e+01
8.717770e+00	3.873068e+01
8.780488e+00	3.841510e+01
8.843206e+00	3.789020e+01
8.905923e+00	3.899371e+01
8.968641e+00	3.903387e+01
9.031359e+00	3.822692e+01
9.094077e+00	3.255035e+01
9.156794e+00	3.178849e+01
9.219512e+00	3.211259e+01
9.282230e+00	3.234568e+01
9.344948e+00	3.166348e+01
9.407666e+00	3.232760e+01
9.470383e+00	3.202016e+01
9.533101e+00	2.899424e+01
9.595819e+00	3.032507e+01
9.658537e+00	3.082099e+01
9.721254e+00	3.132035e+01
9.783972e+00	3.202842e+01
9.846690e+00	3.209465e+01
9.909408e+00	3.146945e+01
9.972125e+00	3.192659e+01
1.003484e+01	3.150057e+01
1.009756e+01	3.149563e+01
1.016028e+01	3.275981e+01
1.022300e+01	3.411919e+01
1.028571e+01	3.415141e+01
1.034843e+01	3.389621e+01
1.041115e+01	3.344480e+01
1.047387e+01	3.274942e+01
1.053659e+01	3.179489e+01
1.059930e+01	3.055615e+01
1.066202e+01	2.898598e+01
1.072474e+01	2.759225e+01
1.078746e+01	2.635669e+01
1.085017e+01	2.546993e+01
1.091289e+01	2.471506e+01
1.097561e+01	2.353423e+01
1.103833e+01	2.142450e+01
1.110105e+01	2.837145e+01
1.116376e+01	2.536869e+01
1.122648e+01	2.244442e+01
1.128920e+01	1.875221e+01
1.135192e+01	1.862032e+01
1.141463e+01	1.939888e+01
1.147735e+01	2.026940e+01
1.154007e+01	2.126005e+01
1.160279e+01	2.325253e+01
1.166551e+01	2.582622e+01
1.172822e+01	2.578914e+01
1.179094e+01	2.613965e+01
1.185366e+01	2.612642e+01
1.191638e+01	2.701673e+01
1.197909e+01	2.202681e+01
1.204181e+01	2.188887e+01
1.210453e+01	2.268684e+01
1.216725e+01	2.328590e+01
1.222997e+01	2.446966e+01
1.229268e+01	2.563081e+01
1.235540e+01	2.611513e+01
1.241812e+01	2.873431e+01
1.248084e+01	2.745590e+01
1.254355e+01	2.835054e+01
1.260627e+01	2.922782e+01
1.266899e+01	2.949827e+01
1.273171e+01	2.948278e+01
1.279443e+01	2.965856e+01
1.285714e+01	3.007869e+01
1.291986e+01	2.618275e+01
1.298258e+01	2.670424e+01
1.304530e+01	2.725127e+01
1.310801e+01	2.793322e+01
1.317073e+01	2.811105e+01
1.323345e+01	2.817257e+01
1.329617e+01	2.881374e+01
1.335889e+01	2.858010e+01
1.342160e+01	2.861297e+01
1.348432e+01	2.969506e+01
1.354704e+01	3.098460e+01
1.360976e+01	3.127423e+01
1.367247e+01	2.940437e+01
1.373519e+01	2.695931e+01
1.379791e+01	2.585588e+01
1.386063e+01	2.645193e+01
1.392334e+01	2.651706e+01
1.398606e+01	2.655395e+01
1.404878e+01	2.651225e+01
1.411150e+01	2.644257e+01
1.417422e+01	2.631354e+01
1.423693e+01	2.608455e+01
1.429965e+01	2.568914e+01
1.436237e+01	2.505425e+01
1.442509e+01	2.411945e+01
1.448780e+01	2.283033e+01
1.455052e+01	3.269382e+01
1.461324e+01	3.193341e+01
1.467596e+01	2.532058e+01
1.473868e+01	2.025926e+01
1.480139e+01	1.751197e+01
1.486411e+01	1.914531e+01
1.492683e+01	2.098519e+01
1.498955e+01	2.261194e+01
1.505226e+01	2.395875e+01
1.511498e+01	2.402305e+01
1.517770e+01	2.401753e+01
1.524042e+01	2.406573e+01
1.530314e+01	2.565806e+01
1.536585e+01	2.846181e+01
1.542857e+01	3.033443e+01
1.549129e+01	2.976741e+01
1.555401e+01	3.007753e+01
1.561672e+01	2.810481e+01
1.567944e+01	2.835269e+01
1.574216e+01	2.817677e+01
1.580488e+01	2.629091e+01
1.586760e+01	2.722864e+01
1.593031e+01	2.837945e+01
1.599303e+01	2.877320e+01
1.605575e+01	2.896571e+01
1.611847e+01	2.989773e+01
1.618118e+01	3.047910e+01
1.624390e+01	3.061599e+01
1.630662e+01	3.065503e+01
1.636934e+01	2.913769e+01
1.643206e+01	2.864135e+01
1.649477e+01	2.733384e+01
1.655749e+01	2.560503e+01
1.662021e+01	2.598166e+01
1.668293e+01	2.561283e+01
1.674564e+01	2.728685e+01
1.680836e+01	2.828140e+01
1.687108e+01	2.871922e+01
1.693380e+01	2.893955e+01
1.699652e+01	2.918753e+01
1.705923e+01	2.926136e+01
1.712195e+01	2.897756e+01
1.718467e+01	2.857896e+01
1.724739e+01	2.902069e+01
1.731010e+01	2.773329e+01
1.737282e+01	2.823740e+01
1.743554e+01	2.863329e+01
1.749826e+01	2.895249e+01
1.756098e+01	2.893189e+01
1.762369e+01	2.885724e+01
1.768641e+01	2.873242e+01
1.774913e+01	2.851051e+01
1.781185e+01	2.813211e+01
1.787456e+01	2.754225e+01
1.793728e+01	2.655174e+01
18	2.521480e+01


==> ERLE_SAEopt41.dat <==
0	0
6.271777e-02	1.145277e+01
1.254355e-01	1.296734e+01
1.881533e-01	1.197228e+01
2.508711e-01	1.420739e+01
3.135889e-01	1.569131e+01
3.763066e-01	1.633042e+01
4.390244e-01	1.675459e+01
5.017422e-01	1.658465e+01
5.644599e-01	2.003775e+01
6.271777e-01	2.344418e+01
6.898955e-01	2.433047e+01
7.526132e-01	2.335866e+01
8.153310e-01	2.128227e+01
8.780488e-01	2.171609e+01
9.407666e-01	2.275002e+01
1.003484e+00	2.335507e+01
1.066202e+00	2.391709e+01
1.128920e+00	2.611108e+01
1.191638e+00	2.867944e+01
1.254355e+00	2.917171e+01
1.317073e+00	2.962997e+01
1.379791e+00	2.991918e+01
1.442509e+00	3.045369e+01
1.505226e+00	3.044851e+01
1.567944e+00	3.163562e+01
1.630662e+00	3.109150e+01
1.693380e+00	3.202297e+01
1.756098e+00	3.375675e+01
1.818815e+00	3.333038e+01
1.881533e+00	3.338478e+01
1.944251e+00	3.365198e+01
2.006969e+00	3.434173e+01
2.069686e+00	2.953551e+01
2.132404e+00	3.072900e+01
2.195122e+00	3.191630e+01
2.257840e+00	3.368400e+01
2.320557e+00	3.405522e+01
2.383275e+00	3.395864e+01
2.445993e+00	3.327890e+01
2.508711e+00	3.338499e+01
2.571429e+00	3.314288e+01
2.634146e+00	3.131826e+01
2.696864e+00	3.124057e+01
2.759582e+00	3.119594e+01
2.822300e+00	3.112738e+01
2.885017e+00	3.099148e+01
2.947735e+00	2.983137e+01
3.010453e+00	3.216157e+01
3.073171e+00	3.250447e+01
3.135889e+00	3.082870e+01
3.198606e+00	3.315370e+01
3.261324e+00	3.321061e+01
3.324042e+00	3.296664e+01
3.386760e+00	3.255045e+01
3.449477e+00	2.581327e+01
3.512195e+00	2.410493e+01
3.574913e+00	2.503621e+01
3.637631e+00	2.641590e+01
3.700348e+00	2.874705e+01
3.763066e+00	2.944866e+01
3.825784e+00	2.944827e+01
3.888502e+00	2.945522e+01
3.951220e+00	2.962936e+01
4.013937e+00	3.246300e+01
4.076655e+00	3.322139e+01
4.139373e+00	3.372566e+01
4.202091e+00	3.220598e+01
4.264808e+00	3.255434e+01
4.327526e+00	3.267505e+01
4.390244e+00	3.242061e+01
4.452962e+00	3.295794e+01
4.515679e+00	3.339615e+01
4.578397e+00	3.390688e+01
4.641115e+00	3.422131e+01
4.703833e+00	3.443458e+01
4.766551e+00	3.421872e+01
4.829268e+00	3.418793e+01
4.891986e+00	3.455695e+01
4.954704e+00	3.680317e+01
5.017422e+00	3.546609e+01
5.080139e+00	3.577082e+01
5.142857e+00	3.299331e+01
5.205575e+00	3.364700e+01
5.268293e+00	3.443622e+01
5.331010e+00	3.616463e+01
5.393728e+00	3.596081e+01
5.456446e+00	3.576993e+01
5.519164e+00	3.541878e+01
5.581882e+00	3.484345e+01
5.644599e+00	3.404282e+01
5.707317e+00	3.277301e+01
5.770035e+00	3.120224e+01
5.832753e+00	2.939787e+01
5.895470e+00	2.734746e+01
5.958188e+00	3.532934e+01
6.020906e+00	3.863941e+01
6.083624e+00	3.786734e+01
6.146341e+00	3.733841e+01
6.209059e+00	3.819094e+01
6.271777e+00	3.799892e+01
6.334495e+00	3.727853e+01
6.397213e+00	3.626989e+01
6.459930e+00	3.330652e+01
6.522648e+00	3.332900e+01
6.585366e+00	3.380912e+01
6.648084e+00	3.370400e+01
6.710801e+00	3.454347e+01
6.773519e+00	3.599829e+01
6.836237e+00	3.688813e+01
6.898955e+00	3.660092e+01
6.961672e+00	3.608555e+01
7.024390e+00	3.495330e+01
7.087108e+00	3.550289e+01
7.149826e+00	3.516621e+01
7.212544e+00	3.499738e+01
7.275261e+00	3.595974e+01
7.337979e+00	3.549398e+01
7.400697e+00	3.510850e+01
7.463415e+00	3.504966e+01
7.526132e+00	3.410710e+01
7.588850e+00	3.488780e+01
7.651568e+00	3.688680e+01
7.714286e+00	3.661055e+01
7.777003e+00	3.609358e+01
7.839721e+00	3.612657e+01
7.902439e+00	3.582563e+01
7.965157e+00	3.699601e+01
8.027875e+00	3.806929e+01
8.090592e+00	3.897474e+01
8.153310e+00	3.804100e+01
8.216028e+00	3.756404e+01
8.278746e+00	3.873260e+01
8.341463e+00	3.852641e+01
8.404181e+00	3.738943e+01
8.466899e+00	3.844062e+01
8.529617e+00	3.631251e+01
8.592334e+00	3.649629e+01
8.655052e+00	3.727115e+01
8.717770e+00	3.816112e+01
8.780488e+00	3.786079e+01
8.843206e+00	3.739380e+01
8.905923e+00	3.836806e+01
8.968641e+00	3.696451e+01
9.031359e+00	3.653502e+01
9.094077e+00	2.925083e+01
9.156794e+00	2.837999e+01
9.219512e+00	2.863368e+01
9.282230e+00	2.915464e+01
9.344948e+00	2.798040e+01
9.407666e+00	2.886526e+01
9.470383e+00	2.887445e+01
9.533101e+00	2.642880e+01
9.595819e+00	2.711766e+01
9.658537e+00	2.770575e+01
9.721254e+00	2.833781e+01
9.783972e+00	2.925751e+01
9.846690e+00	2.849149e+01
9.909408e+00	2.820071e+01
9.972125e+00	2.874120e+01
1.003484e+01	2.820650e+01
1.009756e+01	2.813598e+01
1.016028e+01	2.968995e+01
1.022300e+01	3.133616e+01
1.028571e+01	3.143561e+01
1.034843e+01	3.129385e+01
1.041115e+01	3.103995e+01
1.047387e+01	3.062282e+01
1.053659e+01	3.001719e+01
1.059930e+01	2.917579e+01
1.066202e+01	2.802094e+01
1.072474e+01	2.692474e+01
1.078746e+01	2.591725e+01
1.085017e+01	2.516433e+01
1.091289e+01	2.447134e+01
1.097561e+01	2.335925e+01
1.103833e+01	2.131796e+01
1.110105e+01	2.786042e+01
1.116376e+01	2.703691e+01
1.122648e+01	2.590019e+01
1.128920e+01	2.545058e+01
1.135192e+01	2.502075e+01
1.141463e+01	2.524818e+01
1.147735e+01	2.532051e+01
1.154007e+01	2.564114e+01
1.160279e+01	2.517107e+01
1.166551e+01	2.748975e+01
1.172822e+01	2.724736e+01
1.179094e+01	2.723466e+01
1.185366e+01	2.721656e+01
1.191638e+01	2.802156e+01
1.197909e+01	2.770178e+01
1.204181e+01	2.732607e+01
1.210453e+01	2.698916e+01
1.216725e+01	2.697078e+01
1.222997e+01	2.664753e+01
1.229268e+01	2.689999e+01
1.235540e+01	2.727450e+01
1.241812e+01	2.720387e+01
1.248084e+01	2.706913e+01
1.254355e+01	2.796292e+01
1.260627e+01	2.808206e+01
1.266899e+01	2.725485e+01
1.273171e+01	2.724651e+01
1.279443e+01	2.724414e+01
1.285714e+01	2.836389e+01
1.291986e+01	2.642908e+01
1.298258e+01	2.662446e+01
1.304530e+01	2.734711e+01
1.310801e+01	2.578231e+01
1.317073e+01	2.604028e+01
1.323345e+01	2.611090e+01
1.329617e+01	2.677241e+01
1.335889e+01	2.519307e+01
1.342160e+01	2.524386e+01
1.348432e+01	2.643391e+01
1.354704e+01	2.743254e+01
1.360976e+01	2.794665e+01
1.367247e+01	2.666724e+01
1.373519e+01	2.628994e+01
1.379791e+01	2.637897e+01
1.386063e+01	2.653216e+01
1.392334e+01	2.658898e+01
1.398606e+01	2.662244e+01
1.404878e+01	2.657973e+01
1.411150e+01	2.650872e+01
1.417422e+01	2.637775e+01
1.423693e+01	2.614543e+01
1.429965e+01	2.574467e+01
1.436237e+01	2.510216e+01
1.442509e+01	2.415802e+01
1.448780e+01	2.285669e+01
1.455052e+01	2.959180e+01
1.461324e+01	2.770735e+01
1.467596e+01	2.716733e+01
1.473868e+01	2.639996e+01
1.480139e+01	1.848893e+01
1.486411e+01	2.108250e+01
1.492683e+01	2.267571e+01
1.498955e+01	2.372782e+01
1.505226e+01	2.459126e+01
1.511498e+01	2.464952e+01
1.517770e+01	2.464257e+01
1.524042e+01	2.468832e+01
1.530314e+01	2.607015e+01
1.536585e+01	2.720611e+01
1.542857e+01	2.791814e+01
1.549129e+01	2.670277e+01
1.555401e+01	2.712620e+01
1.561672e+01	2.497836e+01
1.567944e+01	2.495383e+01
1.574216e+01	2.568086e+01
1.580488e+01	2.560326e+01
1.586760e+01	2.613233e+01
1.593031e+01	2.667475e+01
1.599303e+01	2.663973e+01
1.605575e+01	2.679528e+01
1.611847e+01	2.703379e+01
1.618118e+01	2.776985e+01
1.624390e+01	2.806022e+01
1.630662e+01	2.812828e+01
1.636934e+01	2.700235e+01
1.643206e+01	2.678205e+01
1.649477e+01	2.594408e+01
1.655749e+01	2.634582e+01
1.662021e+01	2.607380e+01
1.668293e+01	2.564853e+01
1.674564e+01	2.667626e+01
1.680836e+01	2.730730e+01
1.687108e+01	2.747600e+01
1.693380e+01	2.771554e+01
1.699652e+01	2.795915e+01
1.705923e+01	2.746408e+01
1.712195e+01	2.727308e+01
1.718467e+01	2.612296e+01
1.724739e+01	2.656937e+01
1.731010e+01	2.701401e+01
1.737282e+01	2.743304e+01
1.743554e+01	2.770843e+01
1.749826e+01	2.803289e+01
1.756098e+01	2.802309e+01
1.762369e+01	2.796183e+01
1.768641e+01	2.786003e+01
1.774913e+01	2.767772e+01
1.781185e+01	2.736311e+01
1.787456e+01	2.686383e+01
1.793728e+01	2.600357e+01
18	2.480558e+01


==> ERLE_SAEopt41L.dat <==
0	0
6.271777e-02	1.108366e+01
1.254355e-01	1.258685e+01
1.881533e-01	1.161293e+01
2.508711e-01	1.353259e+01
3.135889e-01	1.491312e+01
3.763066e-01	1.554988e+01
4.390244e-01	1.595865e+01
5.017422e-01	1.582227e+01
5.644599e-01	1.854511e+01
6.271777e-01	2.133097e+01
6.898955e-01	2.208112e+01
7.526132e-01	2.160901e+01
8.153310e-01	1.958188e+01
8.780488e-01	2.005676e+01
9.407666e-01	2.114060e+01
1.003484e+00	2.175972e+01
1.066202e+00	2.234912e+01
1.128920e+00	2.474270e+01
1.191638e+00	2.775447e+01
1.254355e+00	2.879571e+01
1.317073e+00	2.919378e+01
1.379791e+00	2.976264e+01
1.442509e+00	3.045588e+01
1.505226e+00	3.041292e+01
1.567944e+00	3.158328e+01
1.630662e+00	2.606093e+01
1.693380e+00	2.656303e+01
1.756098e+00	2.851157e+01
1.818815e+00	2.741704e+01
1.881533e+00	2.746758e+01
1.944251e+00	2.783887e+01
2.006969e+00	2.867739e+01
2.069686e+00	2.873048e+01
2.132404e+00	2.929837e+01
2.195122e+00	3.077291e+01
2.257840e+00	3.246491e+01
2.320557e+00	3.214790e+01
2.383275e+00	3.213047e+01
2.445993e+00	3.049623e+01
2.508711e+00	3.110205e+01
2.571429e+00	3.029034e+01
2.634146e+00	2.531210e+01
2.696864e+00	2.504477e+01
2.759582e+00	2.503398e+01
2.822300e+00	2.501736e+01
2.885017e+00	2.498379e+01
2.947735e+00	2.390472e+01
3.010453e+00	2.541457e+01
3.073171e+00	2.581185e+01
3.135889e+00	2.606921e+01
3.198606e+00	2.867154e+01
3.261324e+00	2.860651e+01
3.324042e+00	2.789167e+01
3.386760e+00	2.899254e+01
3.449477e+00	2.858981e+01
3.512195e+00	2.830794e+01
3.574913e+00	2.805067e+01
3.637631e+00	2.928855e+01
3.700348e+00	3.116859e+01
3.763066e+00	3.184975e+01
3.825784e+00	3.181821e+01
3.888502e+00	3.174960e+01
3.951220e+00	3.180327e+01
4.013937e+00	3.252593e+01
4.076655e+00	3.255978e+01
4.139373e+00	3.384031e+01
4.202091e+00	3.069602e+01
4.264808e+00	3.109255e+01
4.327526e+00	3.121082e+01
4.390244e+00	2.953108e+01
4.452962e+00	3.087988e+01
4.515679e+00	3.159301e+01
4.578397e+00	3.157319e+01
4.641115e+00	3.219442e+01
4.703833e+00	3.231876e+01
4.766551e+00	3.221028e+01
4.829268e+00	3.223218e+01
4.891986e+00	3.263839e+01
4.954704e+00	3.434476e+01
5.017422e+00	3.433719e+01
5.080139e+00	3.491813e+01
5.142857e+00	2.839238e+01
5.205575e+00	2.995879e+01
5.268293e+00	3.150580e+01
5.331010e+00	3.335960e+01
5.393728e+00	3.322123e+01
5.456446e+00	3.311913e+01
5.519164e+00	3.292545e+01
5.581882e+00	3.258249e+01
5.644599e+00	3.210911e+01
5.707317e+00	3.125069e+01
5.770035e+00	3.006929e+01
5.832753e+00	2.860721e+01
5.895470e+00	2.683802e+01
5.958188e+00	3.646375e+01
6.020906e+00	3.888493e+01
6.083624e+00	3.884664e+01
6.146341e+00	3.712811e+01
6.209059e+00	3.784264e+01
6.271777e+00	3.753373e+01
6.334495e+00	3.686509e+01
6.397213e+00	3.379063e+01
6.459930e+00	2.789993e+01
6.522648e+00	2.652269e+01
6.585366e+00	2.734200e+01
6.648084e+00	2.734023e+01
6.710801e+00	2.910808e+01
6.773519e+00	3.237358e+01
6.836237e+00	3.391813e+01
6.898955e+00	3.379285e+01
6.961672e+00	3.354834e+01
7.024390e+00	3.556598e+01
7.087108e+00	3.639381e+01
7.149826e+00	3.572172e+01
7.212544e+00	3.497591e+01
7.275261e+00	3.584281e+01
7.337979e+00	3.651058e+01
7.400697e+00	3.601662e+01
7.463415e+00	2.832217e+01
7.526132e+00	2.806650e+01
7.588850e+00	2.930088e+01
7.651568e+00	3.200737e+01
7.714286e+00	3.181665e+01
7.777003e+00	3.103292e+01
7.839721e+00	3.157431e+01
7.902439e+00	3.190100e+01
7.965157e+00	3.253432e+01
8.027875e+00	3.401651e+01
8.090592e+00	3.489092e+01
8.153310e+00	3.281792e+01
8.216028e+00	3.360082e+01
8.278746e+00	3.534191e+01
8.341463e+00	3.572230e+01
8.404181e+00	3.573632e+01
8.466899e+00	3.671060e+01
8.529617e+00	3.263784e+01
8.592334e+00	3.359656e+01
8.655052e+00	3.480326e+01
8.717770e+00	3.583164e+01
8.780488e+00	3.565285e+01
8.843206e+00	3.535469e+01
8.905923e+00	3.520040e+01
8.968641e+00	3.205303e+01
9.031359e+00	3.155505e+01
9.094077e+00	2.505173e+01
9.156794e+00	2.567032e+01
9.219512e+00	2.626056e+01
9.282230e+00	2.611462e+01
9.344948e+00	2.576917e+01
9.407666e+00	2.553384e+01
9.470383e+00	2.503369e+01
9.533101e+00	2.429192e+01
9.595819e+00	2.518818e+01
9.658537e+00	2.520997e+01
9.721254e+00	2.530897e+01
9.783972e+00	2.544968e+01
9.846690e+00	2.473988e+01
9.909408e+00	2.458486e+01
9.972125e+00	2.516067e+01
1.003484e+01	2.507407e+01
1.009756e+01	2.557836e+01
1.016028e+01	2.557663e+01
1.022300e+01	2.530342e+01
1.028571e+01	2.534250e+01
1.034843e+01	2.530915e+01
1.041115e+01	2.524337e+01
1.047387e+01	2.513298e+01
1.053659e+01	2.495818e+01
1.059930e+01	2.471191e+01
1.066202e+01	2.427655e+01
1.072474e+01	2.384640e+01
1.078746e+01	2.340924e+01
1.085017e+01	2.321026e+01
1.091289e+01	2.289216e+01
1.097561e+01	2.205459e+01
1.103833e+01	2.045493e+01
1.110105e+01	2.601415e+01
1.116376e+01	2.459017e+01
1.122648e+01	2.249107e+01
1.128920e+01	2.075165e+01
1.135192e+01	2.026848e+01
1.141463e+01	2.086386e+01
1.147735e+01	2.116711e+01
1.154007e+01	2.123041e+01
1.160279e+01	2.197616e+01
1.166551e+01	2.379745e+01
1.172822e+01	2.359707e+01
1.179094e+01	2.321552e+01
1.185366e+01	2.320744e+01
1.191638e+01	2.377033e+01
1.197909e+01	2.300451e+01
1.204181e+01	2.339746e+01
1.210453e+01	2.294481e+01
1.216725e+01	2.295548e+01
1.222997e+01	2.321191e+01
1.229268e+01	2.316279e+01
1.235540e+01	2.323299e+01
1.241812e+01	2.513687e+01
1.248084e+01	2.484069e+01
1.254355e+01	2.460210e+01
1.260627e+01	2.474830e+01
1.266899e+01	2.425118e+01
1.273171e+01	2.412288e+01
1.279443e+01	2.409246e+01
1.285714e+01	2.438595e+01
1.291986e+01	2.395894e+01
1.298258e+01	2.421742e+01
1.304530e+01	2.484592e+01
1.310801e+01	2.468983e+01
1.317073e+01	2.437647e+01
1.323345e+01	2.436944e+01
1.329617e+01	2.418811e+01
1.335889e+01	2.439461e+01
1.342160e+01	2.438449e+01
1.348432e+01	2.505200e+01
1.354704e+01	2.457092e+01
1.360976e+01	2.517172e+01
1.367247e+01	2.458411e+01
1.373519e+01	2.360860e+01
1.379791e+01	2.349430e+01
1.386063e+01	2.366963e+01
1.392334e+01	2.368742e+01
1.398606e+01	2.371537e+01
1.404878e+01	2.369200e+01
1.411150e+01	2.364963e+01
1.417422e+01	2.358161e+01
1.423693e+01	2.345855e+01
1.429965e+01	2.323901e+01
1.436237e+01	2.286807e+01
1.442509e+01	2.228167e+01
1.448780e+01	2.139378e+01
1.455052e+01	2.743824e+01
1.461324e+01	2.633717e+01
1.467596e+01	2.447759e+01
1.473868e+01	2.178830e+01
1.480139e+01	1.989228e+01
1.486411e+01	2.129187e+01
1.492683e+01	2.248030e+01
1.498955e+01	2.342479e+01
1.505226e+01	2.410393e+01
1.511498e+01	2.410644e+01
1.517770e+01	2.409825e+01
1.524042e+01	2.405183e+01
1.530314e+01	2.380991e+01
1.536585e+01	2.429019e+01
1.542857e+01	2.553659e+01
1.549129e+01	2.460819e+01
1.555401e+01	2.458901e+01
1.561672e+01	2.348440e+01
1.567944e+01	2.343121e+01
1.574216e+01	2.429667e+01
1.580488e+01	2.499627e+01
1.586760e+01	2.528567e+01
1.593031e+01	2.539287e+01
1.599303e+01	2.453385e+01
1.605575e+01	2.424521e+01
1.611847e+01	2.444520e+01
1.618118e+01	2.333805e+01
1.624390e+01	2.307117e+01
1.630662e+01	2.305110e+01
1.636934e+01	2.160204e+01
1.643206e+01	2.088154e+01
1.649477e+01	2.289192e+01
1.655749e+01	2.241386e+01
1.662021e+01	2.325994e+01
1.668293e+01	2.326158e+01
1.674564e+01	2.220551e+01
1.680836e+01	2.246368e+01
1.687108e+01	2.294779e+01
1.693380e+01	2.303015e+01
1.699652e+01	2.324882e+01
1.705923e+01	2.492000e+01
1.712195e+01	2.571976e+01
1.718467e+01	2.430021e+01
1.724739e+01	2.426246e+01
1.731010e+01	2.555903e+01
1.737282e+01	2.519544e+01
1.743554e+01	2.506329e+01
1.749826e+01	2.497845e+01
1.756098e+01	2.485460e+01
1.762369e+01	2.482448e+01
1.768641e+01	2.477493e+01
1.774913e+01	2.468470e+01
1.781185e+01	2.452450e+01
1.787456e+01	2.425859e+01
1.793728e+01	2.376718e+01
18	2.301496e+01


==> MSE.dat <==
10	35.4
15	25.6
20	21.1
25	18.3
30	16.8
35	15.7
40	14.9
45	14.3
50	13.9
55	13.6
60	13.4
65	13.2
70	13.1
75	13.0
80	12.8
85	12.8
90	12.7
95	12.6
100	12.6


==> MSE_GPF.dat <==
10	41.3
15	31.1
20	25.3
25	22.0
30	19.5
35	17.9
40	16.8
45	15.9
50	15.4
55	14.8
60	14.3
65	14.0
70	13.7
75	13.4
80	13.2
85	13.0
90	12.9
95	12.8
100	12.7


==> MSE_gpf1000.dat <==
1	1.303293e+01
2	1.211104e+01
3	1.341591e+01
4	1.133776e+01
5	1.248517e+01
6	1.206081e+01
7	1.235913e+01
8	1.179589e+01
9	1.229991e+01
10	1.325888e+01
11	1.224533e+01
12	1.279319e+01
13	1.269699e+01
14	1.278756e+01
15	1.436602e+01
16	1.404358e+01
17	1.316251e+01
18	1.288405e+01
19	1.210001e+01
20	1.191629e+01
21	1.379112e+01
22	1.241187e+01
23	1.265231e+01
24	1.240939e+01
25	1.112366e+01
26	1.412472e+01
27	1.160335e+01
28	1.329850e+01
29	1.250795e+01
30	1.227192e+01
31	1.125920e+01
32	1.251339e+01
33	1.153018e+01
34	1.170476e+01
35	1.464851e+01
36	1.176117e+01
37	1.417552e+01
38	1.397505e+01
39	1.185292e+01
40	1.447992e+01
41	1.392145e+01
42	1.385888e+01
43	1.259002e+01
44	1.282643e+01
45	1.418337e+01
46	1.161999e+01
47	1.093601e+01
48	1.362962e+01
49	1.121310e+01
50	1.242765e+01


==> MSE_gpf1e6.dat <==
1	1.264350e+01
2	1.259514e+01
3	1.257391e+01
4	1.263220e+01
5	1.259825e+01
6	1.262718e+01
7	1.257525e+01
8	1.256784e+01
9	1.258569e+01
10	1.255543e+01
11	1.262013e+01
12	1.257750e+01
13	1.256538e+01
14	1.254540e+01
15	1.260723e+01
16	1.266877e+01
17	1.263410e+01
18	1.259918e+01
19	1.259192e+01
20	1.256228e+01
21	1.260514e+01
22	1.261819e+01
23	1.254129e+01
24	1.260544e+01
25	1.260345e+01
26	1.260246e+01
27	1.259911e+01
28	1.260304e+01
29	1.261478e+01
30	1.262944e+01
31	1.262446e+01
32	1.258595e+01
33	1.262019e+01
34	1.257867e+01
35	1.260756e+01
36	1.264971e+01
37	1.260913e+01
38	1.252454e+01
39	1.255077e+01
40	1.261378e+01
41	1.260607e+01
42	1.256745e+01
43	1.262839e+01
44	1.262381e+01
45	1.252552e+01
46	1.264508e+01
47	1.249483e+01
48	1.266791e+01
49	1.250572e+01
50	1.263063e+01


==> a1_GPF.dat <==
0	0
3.135889e-02	5.698883e-03
6.271777e-02	-1.010491e-02
9.407666e-02	-3.261311e-01
1.254355e-01	-3.564959e-01
1.567944e-01	-3.461271e-01
1.881533e-01	-4.084372e-01
2.195122e-01	-5.171440e-01
2.508711e-01	-5.892543e-01
2.822300e-01	-6.402402e-01
3.135889e-01	-7.012279e-01
3.449477e-01	-7.306339e-01
3.763066e-01	-7.066682e-01
4.076655e-01	-6.365345e-01
4.390244e-01	-6.685107e-01
4.703833e-01	-6.789919e-01
5.017422e-01	-6.752003e-01
5.331010e-01	-6.503852e-01
5.644599e-01	-6.341044e-01
5.958188e-01	-6.290438e-01
6.271777e-01	-6.332588e-01
6.585366e-01	-6.267873e-01
6.898955e-01	-6.613097e-01
7.212544e-01	-6.696074e-01
7.526132e-01	-7.504557e-01
7.839721e-01	-7.934351e-01
8.153310e-01	-8.749149e-01
8.466899e-01	-8.648558e-01
8.780488e-01	-8.813568e-01
9.094077e-01	-9.188027e-01
9.407666e-01	-9.549742e-01
9.721254e-01	-9.421734e-01
1.003484e+00	-9.313095e-01
1.034843e+00	-9.553164e-01
1.066202e+00	-9.361881e-01
1.097561e+00	-9.316944e-01
1.128920e+00	-9.629340e-01
1.160279e+00	-9.678076e-01
1.191638e+00	-9.820878e-01
1.222997e+00	-1.000157e+00
1.254355e+00	-9.736477e-01
1.285714e+00	-9.384244e-01
1.317073e+00	-8.965271e-01
1.348432e+00	-8.797751e-01
1.379791e+00	-8.322076e-01
1.411150e+00	-8.713987e-01
1.442509e+00	-8.852769e-01
1.473868e+00	-8.852769e-01
1.505226e+00	-8.937695e-01
1.536585e+00	-8.848458e-01
1.567944e+00	-9.044885e-01
1.599303e+00	-8.897424e-01
1.630662e+00	-8.628501e-01
1.662021e+00	-8.168898e-01
1.693380e+00	-7.428935e-01
1.724739e+00	-6.710327e-01
1.756098e+00	-6.765005e-01
1.787456e+00	-6.978526e-01
1.818815e+00	-7.093976e-01
1.850174e+00	-6.894520e-01
1.881533e+00	-7.113892e-01
1.912892e+00	-7.338373e-01
1.944251e+00	-7.566116e-01
1.975610e+00	-7.604082e-01
2.006969e+00	-7.740886e-01
2.038328e+00	-7.075486e-01
2.069686e+00	-7.041590e-01
2.101045e+00	-7.250022e-01
2.132404e+00	-7.492476e-01
2.163763e+00	-7.376008e-01
2.195122e+00	-7.503236e-01
2.226481e+00	-7.396222e-01
2.257840e+00	-7.721536e-01
2.289199e+00	-7.702014e-01
2.320557e+00	-8.105076e-01
2.351916e+00	-7.698845e-01
2.383275e+00	-7.826557e-01
2.414634e+00	-7.959417e-01
2.445993e+00	-7.882774e-01
2.477352e+00	-7.763901e-01
2.508711e+00	-7.712516e-01
2.540070e+00	-7.835841e-01
2.571429e+00	-7.615540e-01
2.602787e+00	-7.042803e-01
2.634146e+00	-6.908225e-01
2.665505e+00	-7.239887e-01
2.696864e+00	-7.489832e-01
2.728223e+00	-7.489832e-01
2.759582e+00	-7.489832e-01
2.790941e+00	-7.489832e-01
2.822300e+00	-7.489832e-01
2.853659e+00	-7.489832e-01
2.885017e+00	-7.489832e-01
2.916376e+00	-7.156137e-01
2.947735e+00	-6.790194e-01
2.979094e+00	-6.645333e-01
3.010453e+00	-6.268929e-01
3.041812e+00	-6.259824e-01
3.073171e+00	-6.685767e-01
3.104530e+00	-6.768488e-01
3.135889e+00	-6.896805e-01
3.167247e+00	-7.021430e-01
3.198606e+00	-7.063293e-01
3.229965e+00	-7.021844e-01
3.261324e+00	-6.953320e-01
3.292683e+00	-6.901323e-01
3.324042e+00	-7.239689e-01
3.355401e+00	-6.409654e-01
3.386760e+00	-6.077604e-01
3.418118e+00	-6.119834e-01
3.449477e+00	-5.618668e-01
3.480836e+00	-5.236051e-01
3.512195e+00	-5.375954e-01
3.543554e+00	-5.216999e-01
3.574913e+00	-5.429055e-01
3.606272e+00	-5.311490e-01
3.637631e+00	-5.400917e-01
3.668990e+00	-5.496404e-01
3.700348e+00	-5.941887e-01
3.731707e+00	-5.810787e-01
3.763066e+00	-5.727566e-01
3.794425e+00	-5.843102e-01
3.825784e+00	-5.840181e-01
3.857143e+00	-5.847665e-01
3.888502e+00	-5.845768e-01
3.919861e+00	-5.960193e-01
3.951220e+00	-5.844820e-01
3.982578e+00	-5.898684e-01
4.013937e+00	-5.435910e-01
4.045296e+00	-5.264025e-01
4.076655e+00	-5.115391e-01
4.108014e+00	-4.686746e-01
4.139373e+00	-4.536477e-01
4.170732e+00	-4.523817e-01
4.202091e+00	-4.580583e-01
4.233449e+00	-4.708786e-01
4.264808e+00	-4.934748e-01
4.296167e+00	-4.871632e-01
4.327526e+00	-4.928270e-01
4.358885e+00	-4.878257e-01
4.390244e+00	-4.883900e-01
4.421603e+00	-5.555362e-01
4.452962e+00	-5.506628e-01
4.484321e+00	-5.456019e-01
4.515679e+00	-5.277926e-01
4.547038e+00	-5.028919e-01
4.578397e+00	-5.157370e-01
4.609756e+00	-4.924291e-01
4.641115e+00	-4.793420e-01
4.672474e+00	-4.944252e-01
4.703833e+00	-5.013939e-01
4.735192e+00	-5.154071e-01
4.766551e+00	-5.010064e-01
4.797909e+00	-5.091353e-01
4.829268e+00	-5.187053e-01
4.860627e+00	-5.272910e-01
4.891986e+00	-4.832488e-01
4.923345e+00	-4.557720e-01
4.954704e+00	-4.854149e-01
4.986063e+00	-5.111145e-01
5.017422e+00	-4.903767e-01
5.048780e+00	-5.145447e-01
5.080139e+00	-4.994990e-01
5.111498e+00	-5.054510e-01
5.142857e+00	-4.996535e-01
5.174216e+00	-5.442599e-01
5.205575e+00	-5.118921e-01
5.236934e+00	-4.751406e-01
5.268293e+00	-4.973523e-01
5.299652e+00	-5.085819e-01
5.331010e+00	-5.107086e-01
5.362369e+00	-4.984856e-01
5.393728e+00	-4.834126e-01
5.425087e+00	-4.808777e-01
5.456446e+00	-4.808777e-01
5.487805e+00	-4.808777e-01
5.519164e+00	-4.808777e-01
5.550523e+00	-4.808777e-01
5.581882e+00	-4.808777e-01
5.613240e+00	-4.808777e-01
5.644599e+00	-4.808777e-01
5.675958e+00	-4.808777e-01
5.707317e+00	-4.808777e-01
5.738676e+00	-4.808777e-01
5.770035e+00	-4.808777e-01
5.801394e+00	-4.808777e-01
5.832753e+00	-4.808777e-01
5.864111e+00	-4.808777e-01
5.895470e+00	-4.808777e-01
5.926829e+00	-5.030999e-01
5.958188e+00	-5.157690e-01
5.989547e+00	-5.025963e-01
6.020906e+00	-5.254916e-01
6.052265e+00	-5.121145e-01
6.083624e+00	-5.238214e-01
6.114983e+00	-5.371083e-01
6.146341e+00	-5.180600e-01
6.177700e+00	-5.354930e-01
6.209059e+00	-5.523563e-01
6.240418e+00	-5.682949e-01
6.271777e+00	-5.682949e-01
6.303136e+00	-5.682949e-01
6.334495e+00	-5.682949e-01
6.365854e+00	-5.660744e-01
6.397213e+00	-5.679460e-01
6.428571e+00	-5.433960e-01
6.459930e+00	-5.145472e-01
6.491289e+00	-5.193587e-01
6.522648e+00	-5.279200e-01
6.554007e+00	-5.391135e-01
6.585366e+00	-5.622691e-01
6.616725e+00	-5.624938e-01
6.648084e+00	-5.431552e-01
6.679443e+00	-5.462976e-01
6.710801e+00	-5.621636e-01
6.742160e+00	-5.193058e-01
6.773519e+00	-4.822548e-01
6.804878e+00	-4.926832e-01
6.836237e+00	-4.664560e-01
6.867596e+00	-4.691448e-01
6.898955e+00	-4.691448e-01
6.930314e+00	-4.691448e-01
6.961672e+00	-4.691448e-01
6.993031e+00	-4.627671e-01
7.024390e+00	-4.593296e-01
7.055749e+00	-4.839307e-01
7.087108e+00	-4.787167e-01
7.118467e+00	-4.787167e-01
7.149826e+00	-4.837893e-01
7.181185e+00	-4.837893e-01
7.212544e+00	-4.917535e-01
7.243902e+00	-4.864803e-01
7.275261e+00	-4.969897e-01
7.306620e+00	-4.778651e-01
7.337979e+00	-4.887220e-01
7.369338e+00	-4.829183e-01
7.400697e+00	-4.829183e-01
7.432056e+00	-4.630236e-01
7.463415e+00	-4.783295e-01
7.494774e+00	-4.712144e-01
7.526132e+00	-5.076179e-01
7.557491e+00	-5.021280e-01
7.588850e+00	-4.880963e-01
7.620209e+00	-4.942581e-01
7.651568e+00	-4.923348e-01
7.682927e+00	-5.044380e-01
7.714286e+00	-5.272496e-01
7.745645e+00	-4.932200e-01
7.777003e+00	-5.103546e-01
7.808362e+00	-5.214340e-01
7.839721e+00	-5.225679e-01
7.871080e+00	-5.153797e-01
7.902439e+00	-5.061577e-01
7.933798e+00	-5.199537e-01
7.965157e+00	-4.914961e-01
7.996516e+00	-5.192035e-01
8.027875e+00	-4.947726e-01
8.059233e+00	-4.995536e-01
8.090592e+00	-4.922322e-01
8.121951e+00	-4.862440e-01
8.153310e+00	-5.107732e-01
8.184669e+00	-5.150938e-01
8.216028e+00	-5.454785e-01
8.247387e+00	-5.445046e-01
8.278746e+00	-5.063477e-01
8.310105e+00	-5.341718e-01
8.341463e+00	-5.391453e-01
8.372822e+00	-5.661300e-01
8.404181e+00	-5.931758e-01
8.435540e+00	-5.846914e-01
8.466899e+00	-6.132348e-01
8.498258e+00	-6.087701e-01
8.529617e+00	-5.938811e-01
8.560976e+00	-5.610168e-01
8.592334e+00	-5.616325e-01
8.623693e+00	-5.672406e-01
8.655052e+00	-5.580260e-01
8.686411e+00	-5.339839e-01
8.717770e+00	-5.773168e-01
8.749129e+00	-6.031990e-01
8.780488e+00	-6.031990e-01
8.811847e+00	-6.031990e-01
8.843206e+00	-6.031990e-01
8.874564e+00	-6.061061e-01
8.905923e+00	-5.997929e-01
8.937282e+00	-6.105266e-01
8.968641e+00	-5.898156e-01
9	-5.820750e-01


==> a1_SAE.dat <==
0	0
3.135889e-02	-2.371847e-02
6.271777e-02	-1.374509e-02
9.407666e-02	-2.260649e-01
1.254355e-01	-2.033920e-01
1.567944e-01	-1.954581e-01
1.881533e-01	-2.529234e-01
2.195122e-01	-3.162426e-01
2.508711e-01	-3.036548e-01
2.822300e-01	-3.323454e-01
3.135889e-01	-3.542441e-01
3.449477e-01	-3.553096e-01
3.763066e-01	-3.541444e-01
4.076655e-01	-3.219918e-01
4.390244e-01	-3.641803e-01
4.703833e-01	-4.097940e-01
5.017422e-01	-4.268741e-01
5.331010e-01	-3.837183e-01
5.644599e-01	-3.953905e-01
5.958188e-01	-4.286541e-01
6.271777e-01	-4.684116e-01
6.585366e-01	-4.609126e-01
6.898955e-01	-4.505178e-01
7.212544e-01	-4.510560e-01
7.526132e-01	-4.805146e-01
7.839721e-01	-5.355188e-01
8.153310e-01	-5.765196e-01
8.466899e-01	-5.756827e-01
8.780488e-01	-5.834418e-01
9.094077e-01	-5.695773e-01
9.407666e-01	-5.746593e-01
9.721254e-01	-5.694180e-01
1.003484e+00	-5.770931e-01
1.034843e+00	-5.727947e-01
1.066202e+00	-5.658370e-01
1.097561e+00	-5.591692e-01
1.128920e+00	-5.693160e-01
1.160279e+00	-5.951540e-01
1.191638e+00	-5.876466e-01
1.222997e+00	-6.020763e-01
1.254355e+00	-6.005030e-01
1.285714e+00	-5.918328e-01
1.317073e+00	-5.916085e-01
1.348432e+00	-5.929850e-01
1.379791e+00	-5.857280e-01
1.411150e+00	-5.897765e-01
1.442509e+00	-6.099832e-01
1.473868e+00	-6.099832e-01
1.505226e+00	-6.040203e-01
1.536585e+00	-6.097220e-01
1.567944e+00	-6.067591e-01
1.599303e+00	-6.085022e-01
1.630662e+00	-5.933378e-01
1.662021e+00	-5.809130e-01
1.693380e+00	-5.817168e-01
1.724739e+00	-6.055327e-01
1.756098e+00	-6.222181e-01
1.787456e+00	-6.195407e-01
1.818815e+00	-6.208586e-01
1.850174e+00	-6.667432e-01
1.881533e+00	-6.481947e-01
1.912892e+00	-6.498880e-01
1.944251e+00	-6.583580e-01
1.975610e+00	-6.696200e-01
2.006969e+00	-6.698733e-01
2.038328e+00	-6.754730e-01
2.069686e+00	-6.818818e-01
2.101045e+00	-6.626944e-01
2.132404e+00	-6.615211e-01
2.163763e+00	-6.597604e-01
2.195122e+00	-6.513859e-01
2.226481e+00	-6.484929e-01
2.257840e+00	-6.442087e-01
2.289199e+00	-6.328039e-01
2.320557e+00	-6.291801e-01
2.351916e+00	-6.379123e-01
2.383275e+00	-6.373149e-01
2.414634e+00	-6.453709e-01
2.445993e+00	-6.451096e-01
2.477352e+00	-6.246632e-01
2.508711e+00	-6.337476e-01
2.540070e+00	-6.242456e-01
2.571429e+00	-6.269601e-01
2.602787e+00	-6.035823e-01
2.634146e+00	-6.000631e-01
2.665505e+00	-6.041916e-01
2.696864e+00	-6.248084e-01
2.728223e+00	-6.248084e-01
2.759582e+00	-6.248084e-01
2.790941e+00	-6.248084e-01
2.822300e+00	-6.248084e-01
2.853659e+00	-6.248084e-01
2.885017e+00	-6.248084e-01
2.916376e+00	-6.068144e-01
2.947735e+00	-6.293659e-01
2.979094e+00	-6.593550e-01
3.010453e+00	-6.627322e-01
3.041812e+00	-6.914162e-01
3.073171e+00	-7.055226e-01
3.104530e+00	-6.891126e-01
3.135889e+00	-6.977369e-01
3.167247e+00	-7.206725e-01
3.198606e+00	-7.086639e-01
3.229965e+00	-7.075448e-01
3.261324e+00	-7.034567e-01
3.292683e+00	-6.967926e-01
3.324042e+00	-7.004433e-01
3.355401e+00	-6.841294e-01
3.386760e+00	-7.168357e-01
3.418118e+00	-7.230322e-01
3.449477e+00	-7.104542e-01
3.480836e+00	-7.096973e-01
3.512195e+00	-7.501554e-01
3.543554e+00	-7.434489e-01
3.574913e+00	-7.437288e-01
3.606272e+00	-7.410680e-01
3.637631e+00	-7.373673e-01
3.668990e+00	-7.353393e-01
3.700348e+00	-7.638552e-01
3.731707e+00	-7.642496e-01
3.763066e+00	-7.588053e-01
3.794425e+00	-7.588053e-01
3.825784e+00	-7.588053e-01
3.857143e+00	-7.588053e-01
3.888502e+00	-7.620292e-01
3.919861e+00	-7.782006e-01
3.951220e+00	-7.744736e-01
3.982578e+00	-7.647796e-01
4.013937e+00	-7.551432e-01
4.045296e+00	-7.463042e-01
4.076655e+00	-7.333188e-01
4.108014e+00	-7.337438e-01
4.139373e+00	-7.324864e-01
4.170732e+00	-7.157765e-01
4.202091e+00	-7.356318e-01
4.233449e+00	-7.425105e-01
4.264808e+00	-7.366097e-01
4.296167e+00	-7.654752e-01
4.327526e+00	-7.745674e-01
4.358885e+00	-7.639379e-01
4.390244e+00	-7.551438e-01
4.421603e+00	-7.749283e-01
4.452962e+00	-7.596047e-01
4.484321e+00	-7.736041e-01
4.515679e+00	-7.701112e-01
4.547038e+00	-7.591922e-01
4.578397e+00	-7.417537e-01
4.609756e+00	-7.430750e-01
4.641115e+00	-7.407271e-01
4.672474e+00	-7.276492e-01
4.703833e+00	-7.135750e-01
4.735192e+00	-7.304095e-01
4.766551e+00	-7.233548e-01
4.797909e+00	-7.263974e-01
4.829268e+00	-7.204195e-01
4.860627e+00	-7.235905e-01
4.891986e+00	-7.271830e-01
4.923345e+00	-7.281944e-01
4.954704e+00	-7.459483e-01
4.986063e+00	-7.486561e-01
5.017422e+00	-7.531086e-01
5.048780e+00	-7.479468e-01
5.080139e+00	-7.409609e-01
5.111498e+00	-7.626004e-01
5.142857e+00	-7.806074e-01
5.174216e+00	-7.805569e-01
5.205575e+00	-7.794440e-01
5.236934e+00	-7.703125e-01
5.268293e+00	-7.707809e-01
5.299652e+00	-7.712159e-01
5.331010e+00	-7.675707e-01
5.362369e+00	-7.663668e-01
5.393728e+00	-7.663668e-01
5.425087e+00	-7.663668e-01
5.456446e+00	-7.663668e-01
5.487805e+00	-7.663668e-01
5.519164e+00	-7.663668e-01
5.550523e+00	-7.663668e-01
5.581882e+00	-7.663668e-01
5.613240e+00	-7.663668e-01
5.644599e+00	-7.663668e-01
5.675958e+00	-7.663668e-01
5.707317e+00	-7.663668e-01
5.738676e+00	-7.663668e-01
5.770035e+00	-7.663668e-01
5.801394e+00	-7.663668e-01
5.832753e+00	-7.663668e-01
5.864111e+00	-7.663668e-01
5.895470e+00	-7.663668e-01
5.926829e+00	-7.652845e-01
5.958188e+00	-7.581553e-01
5.989547e+00	-7.525779e-01
6.020906e+00	-7.536033e-01
6.052265e+00	-7.537477e-01
6.083624e+00	-7.595085e-01
6.114983e+00	-7.718789e-01
6.146341e+00	-7.753562e-01
6.177700e+00	-7.766986e-01
6.209059e+00	-7.760706e-01
6.240418e+00	-7.802332e-01
6.271777e+00	-7.802332e-01
6.303136e+00	-7.802332e-01
6.334495e+00	-7.802332e-01
6.365854e+00	-7.831299e-01
6.397213e+00	-7.724291e-01
6.428571e+00	-7.853204e-01
6.459930e+00	-7.744151e-01
6.491289e+00	-7.836594e-01
6.522648e+00	-7.978114e-01
6.554007e+00	-8.000959e-01
6.585366e+00	-7.937993e-01
6.616725e+00	-7.909711e-01
6.648084e+00	-7.980767e-01
6.679443e+00	-7.777859e-01
6.710801e+00	-7.811728e-01
6.742160e+00	-7.658603e-01
6.773519e+00	-7.730177e-01
6.804878e+00	-7.768185e-01
6.836237e+00	-7.856751e-01
6.867596e+00	-7.620912e-01
6.898955e+00	-7.620912e-01
6.930314e+00	-7.620912e-01
6.961672e+00	-7.620912e-01
6.993031e+00	-7.652704e-01
7.024390e+00	-7.676865e-01
7.055749e+00	-7.605619e-01
7.087108e+00	-7.748959e-01
7.118467e+00	-7.748959e-01
7.149826e+00	-7.690275e-01
7.181185e+00	-7.690275e-01
7.212544e+00	-7.743063e-01
7.243902e+00	-7.722527e-01
7.275261e+00	-7.756200e-01
7.306620e+00	-7.875712e-01
7.337979e+00	-7.943904e-01
7.369338e+00	-7.917858e-01
7.400697e+00	-7.917858e-01
7.432056e+00	-7.852310e-01
7.463415e+00	-7.828263e-01
7.494774e+00	-7.800135e-01
7.526132e+00	-7.885242e-01
7.557491e+00	-7.899904e-01
7.588850e+00	-8.017483e-01
7.620209e+00	-7.929043e-01
7.651568e+00	-7.879933e-01
7.682927e+00	-7.967800e-01
7.714286e+00	-7.943607e-01
7.745645e+00	-7.798199e-01
7.777003e+00	-7.781320e-01
7.808362e+00	-7.683346e-01
7.839721e+00	-7.696309e-01
7.871080e+00	-7.684444e-01
7.902439e+00	-7.555010e-01
7.933798e+00	-7.627900e-01
7.965157e+00	-7.591876e-01
7.996516e+00	-7.550704e-01
8.027875e+00	-7.512803e-01
8.059233e+00	-7.508553e-01
8.090592e+00	-7.454733e-01
8.121951e+00	-7.455947e-01
8.153310e+00	-7.447492e-01
8.184669e+00	-7.429067e-01
8.216028e+00	-7.504401e-01
8.247387e+00	-7.566070e-01
8.278746e+00	-7.606872e-01
8.310105e+00	-7.616868e-01
8.341463e+00	-7.504646e-01
8.372822e+00	-7.553836e-01
8.404181e+00	-7.767624e-01
8.435540e+00	-7.844894e-01
8.466899e+00	-7.838638e-01
8.498258e+00	-7.870420e-01
8.529617e+00	-7.864378e-01
8.560976e+00	-7.794474e-01
8.592334e+00	-7.833850e-01
8.623693e+00	-7.905932e-01
8.655052e+00	-7.927818e-01
8.686411e+00	-7.916574e-01
8.717770e+00	-7.965854e-01
8.749129e+00	-7.968418e-01
8.780488e+00	-7.968418e-01
8.811847e+00	-7.968418e-01
8.843206e+00	-7.968418e-01
8.874564e+00	-7.693667e-01
8.905923e+00	-7.712281e-01
8.937282e+00	-7.719072e-01
8.968641e+00	-7.654160e-01
9	-7.776494e-01


==> a1_SAEopt.dat <==
0	0
3.135889e-02	-2.281354e-02
6.271777e-02	-1.050755e-01
9.407666e-02	-3.833962e-01
1.254355e-01	-4.207183e-01
1.567944e-01	-4.185070e-01
1.881533e-01	-4.624762e-01
2.195122e-01	-5.111954e-01
2.508711e-01	-5.565129e-01
2.822300e-01	-5.462511e-01
3.135889e-01	-6.221132e-01
3.449477e-01	-5.632162e-01
3.763066e-01	-5.538038e-01
4.076655e-01	-5.139917e-01
4.390244e-01	-5.274161e-01
4.703833e-01	-5.718203e-01
5.017422e-01	-5.922266e-01
5.331010e-01	-6.109232e-01
5.644599e-01	-5.607123e-01
5.958188e-01	-5.671958e-01
6.271777e-01	-5.849389e-01
6.585366e-01	-6.059298e-01
6.898955e-01	-6.149223e-01
7.212544e-01	-6.020682e-01
7.526132e-01	-6.423454e-01
7.839721e-01	-6.803569e-01
8.153310e-01	-8.372430e-01
8.466899e-01	-8.294207e-01
8.780488e-01	-8.274764e-01
9.094077e-01	-8.172397e-01
9.407666e-01	-8.321499e-01
9.721254e-01	-8.394427e-01
1.003484e+00	-8.449920e-01
1.034843e+00	-8.449803e-01
1.066202e+00	-8.419964e-01
1.097561e+00	-8.440162e-01
1.128920e+00	-8.410514e-01
1.160279e+00	-8.024195e-01
1.191638e+00	-7.937267e-01
1.222997e+00	-7.872923e-01
1.254355e+00	-7.585068e-01
1.285714e+00	-7.255727e-01
1.317073e+00	-7.314998e-01
1.348432e+00	-7.291643e-01
1.379791e+00	-7.297865e-01
1.411150e+00	-7.230678e-01
1.442509e+00	-7.293338e-01
1.473868e+00	-7.293338e-01
1.505226e+00	-7.293526e-01
1.536585e+00	-7.325018e-01
1.567944e+00	-7.280283e-01
1.599303e+00	-7.237310e-01
1.630662e+00	-7.402212e-01
1.662021e+00	-7.259592e-01
1.693380e+00	-7.168426e-01
1.724739e+00	-7.142057e-01
1.756098e+00	-7.025990e-01
1.787456e+00	-6.953529e-01
1.818815e+00	-7.231516e-01
1.850174e+00	-7.465674e-01
1.881533e+00	-7.359787e-01
1.912892e+00	-7.474173e-01
1.944251e+00	-7.524262e-01
1.975610e+00	-7.453409e-01
2.006969e+00	-7.381395e-01
2.038328e+00	-7.353061e-01
2.069686e+00	-7.645444e-01
2.101045e+00	-7.618728e-01
2.132404e+00	-7.625668e-01
2.163763e+00	-7.765228e-01
2.195122e+00	-7.797333e-01
2.226481e+00	-7.724677e-01
2.257840e+00	-7.687873e-01
2.289199e+00	-7.692319e-01
2.320557e+00	-7.770160e-01
2.351916e+00	-7.765137e-01
2.383275e+00	-7.702126e-01
2.414634e+00	-7.740909e-01
2.445993e+00	-7.582151e-01
2.477352e+00	-7.830546e-01
2.508711e+00	-7.848435e-01
2.540070e+00	-7.905936e-01
2.571429e+00	-7.734286e-01
2.602787e+00	-7.774499e-01
2.634146e+00	-7.894219e-01
2.665505e+00	-7.904445e-01
2.696864e+00	-7.968490e-01
2.728223e+00	-7.968490e-01
2.759582e+00	-7.968490e-01
2.790941e+00	-7.968490e-01
2.822300e+00	-7.968490e-01
2.853659e+00	-7.968490e-01
2.885017e+00	-7.968490e-01
2.916376e+00	-7.787492e-01
2.947735e+00	-7.972657e-01
2.979094e+00	-8.016312e-01
3.010453e+00	-8.134415e-01
3.041812e+00	-8.630351e-01
3.073171e+00	-8.573768e-01
3.104530e+00	-8.386951e-01
3.135889e+00	-8.007171e-01
3.167247e+00	-8.201740e-01
3.198606e+00	-8.112234e-01
3.229965e+00	-8.280243e-01
3.261324e+00	-8.178366e-01
3.292683e+00	-8.307500e-01
3.324042e+00	-8.356618e-01
3.355401e+00	-8.012170e-01
3.386760e+00	-8.091206e-01
3.418118e+00	-7.763895e-01
3.449477e+00	-8.149162e-01
3.480836e+00	-7.868158e-01
3.512195e+00	-8.234576e-01
3.543554e+00	-8.654290e-01
3.574913e+00	-8.622048e-01
3.606272e+00	-8.550391e-01
3.637631e+00	-8.548584e-01
3.668990e+00	-8.407894e-01
3.700348e+00	-8.390124e-01
3.731707e+00	-8.347634e-01
3.763066e+00	-8.371631e-01
3.794425e+00	-8.566177e-01
3.825784e+00	-8.562221e-01
3.857143e+00	-8.512630e-01
3.888502e+00	-8.413968e-01
3.919861e+00	-8.245201e-01
3.951220e+00	-8.342003e-01
3.982578e+00	-8.340972e-01
4.013937e+00	-8.177381e-01
4.045296e+00	-8.216557e-01
4.076655e+00	-8.357004e-01
4.108014e+00	-8.225761e-01
4.139373e+00	-8.221236e-01
4.170732e+00	-8.027996e-01
4.202091e+00	-8.180731e-01
4.233449e+00	-8.340446e-01
4.264808e+00	-8.367519e-01
4.296167e+00	-8.498535e-01
4.327526e+00	-8.634269e-01
4.358885e+00	-8.622863e-01
4.390244e+00	-8.517331e-01
4.421603e+00	-8.590883e-01
4.452962e+00	-8.727970e-01
4.484321e+00	-8.822157e-01
4.515679e+00	-8.839061e-01
4.547038e+00	-8.699181e-01
4.578397e+00	-8.753132e-01
4.609756e+00	-8.819697e-01
4.641115e+00	-8.725837e-01
4.672474e+00	-8.611070e-01
4.703833e+00	-8.585025e-01
4.735192e+00	-8.653175e-01
4.766551e+00	-8.653971e-01
4.797909e+00	-8.659378e-01
4.829268e+00	-8.709373e-01
4.860627e+00	-8.731047e-01
4.891986e+00	-8.568036e-01
4.923345e+00	-8.520064e-01
4.954704e+00	-8.678676e-01
4.986063e+00	-8.685795e-01
5.017422e+00	-8.437989e-01
5.048780e+00	-8.543638e-01
5.080139e+00	-8.597904e-01
5.111498e+00	-8.603768e-01
5.142857e+00	-8.633220e-01
5.174216e+00	-8.543175e-01
5.205575e+00	-8.551479e-01
5.236934e+00	-8.691040e-01
5.268293e+00	-8.736656e-01
5.299652e+00	-8.722094e-01
5.331010e+00	-8.736899e-01
5.362369e+00	-8.751546e-01
5.393728e+00	-8.751546e-01
5.425087e+00	-8.751546e-01
5.456446e+00	-8.751546e-01
5.487805e+00	-8.751546e-01
5.519164e+00	-8.751546e-01
5.550523e+00	-8.751546e-01
5.581882e+00	-8.751546e-01
5.613240e+00	-8.751546e-01
5.644599e+00	-8.751546e-01
5.675958e+00	-8.751546e-01
5.707317e+00	-8.751546e-01
5.738676e+00	-8.751546e-01
5.770035e+00	-8.751546e-01
5.801394e+00	-8.751546e-01
5.832753e+00	-8.751546e-01
5.864111e+00	-8.751546e-01
5.895470e+00	-8.751546e-01
5.926829e+00	-8.751546e-01
5.958188e+00	-8.768797e-01
5.989547e+00	-8.750540e-01
6.020906e+00	-8.764848e-01
6.052265e+00	-8.789322e-01
6.083624e+00	-8.812558e-01
6.114983e+00	-8.778718e-01
6.146341e+00	-8.850809e-01
6.177700e+00	-8.864168e-01
6.209059e+00	-8.869221e-01
6.240418e+00	-8.792781e-01
6.271777e+00	-8.792781e-01
6.303136e+00	-8.792781e-01
6.334495e+00	-8.792781e-01
6.365854e+00	-8.642400e-01
6.397213e+00	-8.611677e-01
6.428571e+00	-8.658620e-01
6.459930e+00	-8.968491e-01
6.491289e+00	-8.941148e-01
6.522648e+00	-9.048292e-01
6.554007e+00	-9.118338e-01
6.585366e+00	-9.080083e-01
6.616725e+00	-9.135132e-01
6.648084e+00	-9.206321e-01
6.679443e+00	-9.263852e-01
6.710801e+00	-9.255231e-01
6.742160e+00	-9.386716e-01
6.773519e+00	-9.350771e-01
6.804878e+00	-9.180653e-01
6.836237e+00	-9.176490e-01
6.867596e+00	-9.231617e-01
6.898955e+00	-9.231617e-01
6.930314e+00	-9.231617e-01
6.961672e+00	-9.231617e-01
6.993031e+00	-9.173727e-01
7.024390e+00	-9.193641e-01
7.055749e+00	-9.280204e-01
7.087108e+00	-9.124988e-01
7.118467e+00	-9.124988e-01
7.149826e+00	-9.268945e-01
7.181185e+00	-9.268945e-01
7.212544e+00	-9.331377e-01
7.243902e+00	-9.306741e-01
7.275261e+00	-9.355085e-01
7.306620e+00	-9.306863e-01
7.337979e+00	-9.362857e-01
7.369338e+00	-9.371695e-01
7.400697e+00	-9.371695e-01
7.432056e+00	-9.383186e-01
7.463415e+00	-9.231777e-01
7.494774e+00	-9.312527e-01
7.526132e+00	-9.455229e-01
7.557491e+00	-9.543996e-01
7.588850e+00	-9.610978e-01
7.620209e+00	-9.640268e-01
7.651568e+00	-9.631102e-01
7.682927e+00	-9.637234e-01
7.714286e+00	-9.764320e-01
7.745645e+00	-9.781956e-01
7.777003e+00	-9.670304e-01
7.808362e+00	-9.615120e-01
7.839721e+00	-9.510829e-01
7.871080e+00	-9.458134e-01
7.902439e+00	-9.404478e-01
7.933798e+00	-9.578540e-01
7.965157e+00	-9.641311e-01
7.996516e+00	-9.687156e-01
8.027875e+00	-9.666983e-01
8.059233e+00	-9.590952e-01
8.090592e+00	-9.650775e-01
8.121951e+00	-9.621646e-01
8.153310e+00	-9.599386e-01
8.184669e+00	-9.555493e-01
8.216028e+00	-9.661055e-01
8.247387e+00	-9.649103e-01
8.278746e+00	-9.678920e-01
8.310105e+00	-9.679152e-01
8.341463e+00	-9.695009e-01
8.372822e+00	-9.755324e-01
8.404181e+00	-9.680484e-01
8.435540e+00	-9.605925e-01
8.466899e+00	-9.629743e-01
8.498258e+00	-9.623105e-01
8.529617e+00	-9.486260e-01
8.560976e+00	-9.436351e-01
8.592334e+00	-9.426455e-01
8.623693e+00	-9.453342e-01
8.655052e+00	-9.412725e-01
8.686411e+00	-9.412345e-01
8.717770e+00	-9.412345e-01
8.749129e+00	-9.412345e-01
8.780488e+00	-9.412345e-01
8.811847e+00	-9.412345e-01
8.843206e+00	-9.412345e-01
8.874564e+00	-9.412345e-01
8.905923e+00	-9.444042e-01
8.937282e+00	-9.416030e-01
8.968641e+00	-9.354113e-01
9	-9.325212e-01


==> a2_GPF.dat <==
0	0
3.135889e-02	2.263481e-02
6.271777e-02	2.355383e-01
9.407666e-02	2.928638e-01
1.254355e-01	3.313161e-01
1.567944e-01	3.372012e-01
1.881533e-01	4.418961e-01
2.195122e-01	4.105860e-01
2.508711e-01	3.403429e-01
2.822300e-01	2.654259e-01
3.135889e-01	2.298564e-01
3.449477e-01	2.308679e-01
3.763066e-01	2.220399e-01
4.076655e-01	1.732638e-01
4.390244e-01	2.086502e-01
4.703833e-01	2.378889e-01
5.017422e-01	2.676540e-01
5.331010e-01	2.177164e-01
5.644599e-01	1.603923e-01
5.958188e-01	1.475272e-01
6.271777e-01	1.482111e-01
6.585366e-01	1.831072e-01
6.898955e-01	1.726142e-01
7.212544e-01	1.239579e-01
7.526132e-01	1.357938e-01
7.839721e-01	7.530541e-02
8.153310e-01	8.825197e-02
8.466899e-01	9.108915e-02
8.780488e-01	9.915679e-02
9.094077e-01	1.038201e-01
9.407666e-01	9.257205e-02
9.721254e-01	8.781698e-02
1.003484e+00	1.132103e-01
1.034843e+00	1.054050e-01
1.066202e+00	5.641944e-02
1.097561e+00	3.044345e-02
1.128920e+00	3.058197e-02
1.160279e+00	3.359691e-02
1.191638e+00	5.762931e-02
1.222997e+00	6.971960e-02
1.254355e+00	5.731705e-02
1.285714e+00	6.790332e-02
1.317073e+00	5.634245e-02
1.348432e+00	5.099913e-02
1.379791e+00	7.066616e-02
1.411150e+00	1.119543e-01
1.442509e+00	1.032077e-01
1.473868e+00	1.032077e-01
1.505226e+00	1.107245e-01
1.536585e+00	1.288763e-01
1.567944e+00	1.468409e-01
1.599303e+00	1.783915e-01
1.630662e+00	1.752668e-01
1.662021e+00	1.627554e-01
1.693380e+00	1.514751e-01
1.724739e+00	1.205855e-01
1.756098e+00	1.103498e-01
1.787456e+00	9.598591e-02
1.818815e+00	9.380648e-02
1.850174e+00	9.697335e-02
1.881533e+00	1.177919e-01
1.912892e+00	1.450210e-01
1.944251e+00	1.546153e-01
1.975610e+00	1.604831e-01
2.006969e+00	1.305343e-01
2.038328e+00	1.010434e-01
2.069686e+00	1.151010e-01
2.101045e+00	1.375589e-01
2.132404e+00	1.211045e-01
2.163763e+00	1.468164e-01
2.195122e+00	1.135990e-01
2.226481e+00	1.094478e-01
2.257840e+00	1.483486e-01
2.289199e+00	1.504696e-01
2.320557e+00	1.406134e-01
2.351916e+00	1.195610e-01
2.383275e+00	9.494563e-02
2.414634e+00	1.365430e-01
2.445993e+00	1.559276e-01
2.477352e+00	1.634918e-01
2.508711e+00	1.864662e-01
2.540070e+00	2.257831e-01
2.571429e+00	2.348594e-01
2.602787e+00	2.465193e-01
2.634146e+00	2.482362e-01
2.665505e+00	2.149487e-01
2.696864e+00	2.180253e-01
2.728223e+00	2.180253e-01
2.759582e+00	2.180253e-01
2.790941e+00	2.180253e-01
2.822300e+00	2.180253e-01
2.853659e+00	2.180253e-01
2.885017e+00	2.180253e-01
2.916376e+00	2.266529e-01
2.947735e+00	1.924304e-01
2.979094e+00	1.820955e-01
3.010453e+00	1.965683e-01
3.041812e+00	2.067493e-01
3.073171e+00	2.365802e-01
3.104530e+00	1.926394e-01
3.135889e+00	1.476844e-01
3.167247e+00	1.534708e-01
3.198606e+00	1.808115e-01
3.229965e+00	1.907939e-01
3.261324e+00	1.995829e-01
3.292683e+00	2.250376e-01
3.324042e+00	2.387081e-01
3.355401e+00	2.328934e-01
3.386760e+00	2.197561e-01
3.418118e+00	2.062326e-01
3.449477e+00	2.224336e-01
3.480836e+00	1.872411e-01
3.512195e+00	2.458249e-01
3.543554e+00	2.346503e-01
3.574913e+00	2.388407e-01
3.606272e+00	2.441776e-01
3.637631e+00	2.586021e-01
3.668990e+00	2.478426e-01
3.700348e+00	2.730949e-01
3.731707e+00	2.706033e-01
3.763066e+00	2.898514e-01
3.794425e+00	2.777169e-01
3.825784e+00	2.849503e-01
3.857143e+00	2.814988e-01
3.888502e+00	2.854947e-01
3.919861e+00	2.867872e-01
3.951220e+00	2.869665e-01
3.982578e+00	3.085556e-01
4.013937e+00	2.774383e-01
4.045296e+00	3.081368e-01
4.076655e+00	2.940169e-01
4.108014e+00	2.991118e-01
4.139373e+00	3.125342e-01
4.170732e+00	2.867617e-01
4.202091e+00	2.849252e-01
4.233449e+00	2.859077e-01
4.264808e+00	2.408224e-01
4.296167e+00	2.356440e-01
4.327526e+00	2.622283e-01
4.358885e+00	2.621838e-01
4.390244e+00	2.498632e-01
4.421603e+00	2.384930e-01
4.452962e+00	2.351447e-01
4.484321e+00	2.361842e-01
4.515679e+00	2.303813e-01
4.547038e+00	1.786330e-01
4.578397e+00	2.065653e-01
4.609756e+00	2.250818e-01
4.641115e+00	2.627614e-01
4.672474e+00	2.638866e-01
4.703833e+00	2.258809e-01
4.735192e+00	2.066033e-01
4.766551e+00	2.303993e-01
4.797909e+00	2.295944e-01
4.829268e+00	2.410266e-01
4.860627e+00	2.774869e-01
4.891986e+00	2.521882e-01
4.923345e+00	2.770024e-01
4.954704e+00	3.182007e-01
4.986063e+00	3.485221e-01
5.017422e+00	3.563252e-01
5.048780e+00	3.800815e-01
5.080139e+00	3.673779e-01
5.111498e+00	3.086216e-01
5.142857e+00	2.653983e-01
5.174216e+00	2.495807e-01
5.205575e+00	2.462499e-01
5.236934e+00	1.859861e-01
5.268293e+00	1.587015e-01
5.299652e+00	1.571139e-01
5.331010e+00	1.532123e-01
5.362369e+00	1.745228e-01
5.393728e+00	1.681223e-01
5.425087e+00	1.645317e-01
5.456446e+00	1.645317e-01
5.487805e+00	1.645317e-01
5.519164e+00	1.645317e-01
5.550523e+00	1.645317e-01
5.581882e+00	1.645317e-01
5.613240e+00	1.645317e-01
5.644599e+00	1.645317e-01
5.675958e+00	1.645317e-01
5.707317e+00	1.645317e-01
5.738676e+00	1.645317e-01
5.770035e+00	1.645317e-01
5.801394e+00	1.645317e-01
5.832753e+00	1.645317e-01
5.864111e+00	1.645317e-01
5.895470e+00	1.645317e-01
5.926829e+00	1.791448e-01
5.958188e+00	1.840226e-01
5.989547e+00	1.921254e-01
6.020906e+00	2.169146e-01
6.052265e+00	2.072213e-01
6.083624e+00	2.408454e-01
6.114983e+00	2.400546e-01
6.146341e+00	2.126960e-01
6.177700e+00	2.244894e-01
6.209059e+00	2.038008e-01
6.240418e+00	2.066508e-01
6.271777e+00	2.066508e-01
6.303136e+00	2.066508e-01
6.334495e+00	2.066508e-01
6.365854e+00	2.061638e-01
6.397213e+00	2.400526e-01
6.428571e+00	2.474272e-01
6.459930e+00	2.607366e-01
6.491289e+00	2.461795e-01
6.522648e+00	2.264105e-01
6.554007e+00	2.300798e-01
6.585366e+00	2.263233e-01
6.616725e+00	2.404132e-01
6.648084e+00	2.084758e-01
6.679443e+00	1.999015e-01
6.710801e+00	2.031754e-01
6.742160e+00	2.232657e-01
6.773519e+00	2.156087e-01
6.804878e+00	2.113488e-01
6.836237e+00	2.169284e-01
6.867596e+00	2.053134e-01
6.898955e+00	2.053134e-01
6.930314e+00	2.053134e-01
6.961672e+00	2.053134e-01
6.993031e+00	2.098527e-01
7.024390e+00	2.353304e-01
7.055749e+00	1.694443e-01
7.087108e+00	1.830898e-01
7.118467e+00	1.830898e-01
7.149826e+00	1.961563e-01
7.181185e+00	1.961563e-01
7.212544e+00	1.738978e-01
7.243902e+00	1.734348e-01
7.275261e+00	1.936801e-01
7.306620e+00	1.741993e-01
7.337979e+00	1.347514e-01
7.369338e+00	1.304977e-01
7.400697e+00	1.304977e-01
7.432056e+00	1.100806e-01
7.463415e+00	1.225145e-01
7.494774e+00	1.088800e-01
7.526132e+00	9.273284e-02
7.557491e+00	9.107826e-02
7.588850e+00	1.301793e-01
7.620209e+00	1.360509e-01
7.651568e+00	1.035057e-01
7.682927e+00	1.048798e-01
7.714286e+00	1.279543e-01
7.745645e+00	1.338217e-01
7.777003e+00	1.544180e-01
7.808362e+00	9.651042e-02
7.839721e+00	1.088832e-01
7.871080e+00	1.309834e-01
7.902439e+00	1.313174e-01
7.933798e+00	1.240713e-01
7.965157e+00	1.057275e-01
7.996516e+00	1.152746e-01
8.027875e+00	1.605911e-01
8.059233e+00	1.101269e-01
8.090592e+00	9.418721e-02
8.121951e+00	8.320255e-02
8.153310e+00	3.239543e-02
8.184669e+00	6.025377e-02
8.216028e+00	6.223451e-02
8.247387e+00	5.505652e-02
8.278746e+00	4.671560e-02
8.310105e+00	7.025958e-02
8.341463e+00	1.195996e-01
8.372822e+00	1.454786e-01
8.404181e+00	1.187097e-01
8.435540e+00	1.500911e-01
8.466899e+00	1.311260e-01
8.498258e+00	1.560412e-01
8.529617e+00	1.480907e-01
8.560976e+00	1.826110e-01
8.592334e+00	1.612916e-01
8.623693e+00	1.198022e-01
8.655052e+00	1.517975e-01
8.686411e+00	1.465498e-01
8.717770e+00	1.306893e-01
8.749129e+00	1.455277e-01
8.780488e+00	1.455277e-01
8.811847e+00	1.455277e-01
8.843206e+00	1.455277e-01
8.874564e+00	1.635005e-01
8.905923e+00	1.488508e-01
8.937282e+00	1.426006e-01
8.968641e+00	1.086038e-01
9	9.457103e-02


==> a2_SAE.dat <==
0	0
3.135889e-02	1.434788e-02
6.271777e-02	2.947600e-02
9.407666e-02	2.040930e-01
1.254355e-01	2.162721e-01
1.567944e-01	2.282060e-01
1.881533e-01	2.819296e-01
2.195122e-01	3.464384e-01
2.508711e-01	3.447464e-01
2.822300e-01	3.698511e-01
3.135889e-01	3.263262e-01
3.449477e-01	3.561488e-01
3.763066e-01	3.717563e-01
4.076655e-01	3.670099e-01
4.390244e-01	4.159820e-01
4.703833e-01	4.660419e-01
5.017422e-01	4.560620e-01
5.331010e-01	4.110260e-01
5.644599e-01	3.167229e-01
5.958188e-01	2.739455e-01
6.271777e-01	2.564317e-01
6.585366e-01	2.036323e-01
6.898955e-01	2.223291e-01
7.212544e-01	2.460632e-01
7.526132e-01	2.543881e-01
7.839721e-01	2.585524e-01
8.153310e-01	2.625879e-01
8.466899e-01	2.591794e-01
8.780488e-01	2.760507e-01
9.094077e-01	2.993319e-01
9.407666e-01	2.753656e-01
9.721254e-01	2.846129e-01
1.003484e+00	2.999938e-01
1.034843e+00	2.971545e-01
1.066202e+00	3.005739e-01
1.097561e+00	2.949889e-01
1.128920e+00	3.006018e-01
1.160279e+00	2.761383e-01
1.191638e+00	2.725060e-01
1.222997e+00	2.729069e-01
1.254355e+00	2.537996e-01
1.285714e+00	2.263901e-01
1.317073e+00	2.437210e-01
1.348432e+00	2.403914e-01
1.379791e+00	2.494693e-01
1.411150e+00	2.556100e-01
1.442509e+00	2.539872e-01
1.473868e+00	2.539872e-01
1.505226e+00	2.500609e-01
1.536585e+00	2.439191e-01
1.567944e+00	2.423532e-01
1.599303e+00	2.423726e-01
1.630662e+00	1.933123e-01
1.662021e+00	1.691269e-01
1.693380e+00	1.318405e-01
1.724739e+00	1.463176e-01
1.756098e+00	1.615156e-01
1.787456e+00	1.686251e-01
1.818815e+00	1.702821e-01
1.850174e+00	1.925205e-01
1.881533e+00	1.859650e-01
1.912892e+00	1.836884e-01
1.944251e+00	1.890229e-01
1.975610e+00	1.972097e-01
2.006969e+00	2.041645e-01
2.038328e+00	2.079769e-01
2.069686e+00	2.463105e-01
2.101045e+00	2.499977e-01
2.132404e+00	2.399274e-01
2.163763e+00	2.324293e-01
2.195122e+00	2.278846e-01
2.226481e+00	2.321151e-01
2.257840e+00	2.342538e-01
2.289199e+00	2.460024e-01
2.320557e+00	2.542850e-01
2.351916e+00	2.320231e-01
2.383275e+00	2.511996e-01
2.414634e+00	2.463188e-01
2.445993e+00	2.440876e-01
2.477352e+00	2.403388e-01
2.508711e+00	2.367727e-01
2.540070e+00	2.219680e-01
2.571429e+00	2.316711e-01
2.602787e+00	2.270582e-01
2.634146e+00	2.156940e-01
2.665505e+00	2.184865e-01
2.696864e+00	2.156899e-01
2.728223e+00	2.156899e-01
2.759582e+00	2.156899e-01
2.790941e+00	2.156899e-01
2.822300e+00	2.156899e-01
2.853659e+00	2.156899e-01
2.885017e+00	2.156899e-01
2.916376e+00	2.067311e-01
2.947735e+00	1.615024e-01
2.979094e+00	1.308972e-01
3.010453e+00	1.355093e-01
3.041812e+00	1.469727e-01
3.073171e+00	1.415724e-01
3.104530e+00	1.577940e-01
3.135889e+00	1.174560e-01
3.167247e+00	1.235028e-01
3.198606e+00	1.301969e-01
3.229965e+00	1.507620e-01
3.261324e+00	1.538413e-01
3.292683e+00	1.637001e-01
3.324042e+00	1.596922e-01
3.355401e+00	1.333649e-01
3.386760e+00	7.115796e-02
3.418118e+00	4.473542e-02
3.449477e+00	7.223092e-02
3.480836e+00	6.893309e-02
3.512195e+00	8.740355e-02
3.543554e+00	9.028009e-02
3.574913e+00	9.213823e-02
3.606272e+00	9.651986e-02
3.637631e+00	9.329287e-02
3.668990e+00	9.489869e-02
3.700348e+00	8.046503e-02
3.731707e+00	8.380258e-02
3.763066e+00	9.036763e-02
3.794425e+00	9.036762e-02
3.825784e+00	9.036762e-02
3.857143e+00	9.036762e-02
3.888502e+00	9.417299e-02
3.919861e+00	8.094306e-02
3.951220e+00	9.033756e-02
3.982578e+00	8.196253e-02
4.013937e+00	7.956646e-02
4.045296e+00	7.329184e-02
4.076655e+00	7.582015e-02
4.108014e+00	6.286871e-02
4.139373e+00	5.672105e-02
4.170732e+00	6.277366e-02
4.202091e+00	5.014607e-02
4.233449e+00	4.241989e-02
4.264808e+00	5.283682e-02
4.296167e+00	4.975842e-02
4.327526e+00	5.504095e-02
4.358885e+00	5.648992e-02
4.390244e+00	4.421271e-02
4.421603e+00	4.359065e-02
4.452962e+00	5.042673e-02
4.484321e+00	3.905693e-02
4.515679e+00	5.989506e-02
4.547038e+00	5.351781e-02
4.578397e+00	5.773844e-02
4.609756e+00	6.493505e-02
4.641115e+00	5.851034e-02
4.672474e+00	5.742483e-02
4.703833e+00	5.855945e-02
4.735192e+00	5.210770e-02
4.766551e+00	4.365040e-02
4.797909e+00	3.843018e-02
4.829268e+00	4.193446e-02
4.860627e+00	4.433891e-02
4.891986e+00	3.614971e-02
4.923345e+00	3.633840e-02
4.954704e+00	3.235922e-02
4.986063e+00	3.456054e-02
5.017422e+00	2.054681e-02
5.048780e+00	4.189961e-02
5.080139e+00	3.759039e-02
5.111498e+00	-6.094784e-04
5.142857e+00	2.162460e-02
5.174216e+00	2.061122e-02
5.205575e+00	2.823804e-02
5.236934e+00	3.007490e-02
5.268293e+00	3.073661e-02
5.299652e+00	3.095673e-02
5.331010e+00	2.938605e-02
5.362369e+00	2.862204e-02
5.393728e+00	2.862204e-02
5.425087e+00	2.862204e-02
5.456446e+00	2.862204e-02
5.487805e+00	2.862204e-02
5.519164e+00	2.862204e-02
5.550523e+00	2.862204e-02
5.581882e+00	2.862204e-02
5.613240e+00	2.862204e-02
5.644599e+00	2.862204e-02
5.675958e+00	2.862204e-02
5.707317e+00	2.862204e-02
5.738676e+00	2.862204e-02
5.770035e+00	2.862204e-02
5.801394e+00	2.862204e-02
5.832753e+00	2.862204e-02
5.864111e+00	2.862204e-02
5.895470e+00	2.862204e-02
5.926829e+00	2.897328e-02
5.958188e+00	2.577440e-02
5.989547e+00	2.065807e-02
6.020906e+00	2.067650e-02
6.052265e+00	1.904064e-02
6.083624e+00	1.194816e-02
6.114983e+00	1.747230e-02
6.146341e+00	2.826182e-02
6.177700e+00	3.069201e-02
6.209059e+00	2.986624e-02
6.240418e+00	2.182319e-02
6.271777e+00	2.182319e-02
6.303136e+00	2.182319e-02
6.334495e+00	2.182319e-02
6.365854e+00	2.871987e-02
6.397213e+00	2.560743e-02
6.428571e+00	1.553979e-02
6.459930e+00	6.103101e-03
6.491289e+00	1.432389e-02
6.522648e+00	8.274612e-03
6.554007e+00	1.724292e-02
6.585366e+00	2.439320e-02
6.616725e+00	2.566727e-02
6.648084e+00	2.447000e-02
6.679443e+00	2.773835e-02
6.710801e+00	3.049632e-02
6.742160e+00	3.143596e-02
6.773519e+00	3.296992e-02
6.804878e+00	4.475011e-02
6.836237e+00	3.650843e-02
6.867596e+00	4.011644e-02
6.898955e+00	4.011644e-02
6.930314e+00	4.011644e-02
6.961672e+00	4.011644e-02
6.993031e+00	4.410686e-02
7.024390e+00	5.974812e-02
7.055749e+00	6.430617e-02
7.087108e+00	7.206281e-02
7.118467e+00	7.206281e-02
7.149826e+00	6.974776e-02
7.181185e+00	6.974776e-02
7.212544e+00	7.170396e-02
7.243902e+00	7.514728e-02
7.275261e+00	7.031896e-02
7.306620e+00	6.668142e-02
7.337979e+00	5.662032e-02
7.369338e+00	6.255098e-02
7.400697e+00	6.255098e-02
7.432056e+00	5.365543e-02
7.463415e+00	4.673170e-02
7.494774e+00	4.044850e-02
7.526132e+00	7.214159e-02
7.557491e+00	7.535730e-02
7.588850e+00	6.607244e-02
7.620209e+00	6.483616e-02
7.651568e+00	6.512601e-02
7.682927e+00	6.679904e-02
7.714286e+00	7.164053e-02
7.745645e+00	7.154437e-02
7.777003e+00	7.389780e-02
7.808362e+00	6.820452e-02
7.839721e+00	7.812610e-02
7.871080e+00	7.888032e-02
7.902439e+00	8.221417e-02
7.933798e+00	8.612300e-02
7.965157e+00	7.384763e-02
7.996516e+00	8.048837e-02
8.027875e+00	7.225941e-02
8.059233e+00	7.187658e-02
8.090592e+00	6.934592e-02
8.121951e+00	6.989121e-02
8.153310e+00	6.767356e-02
8.184669e+00	7.563564e-02
8.216028e+00	7.850774e-02
8.247387e+00	7.517494e-02
8.278746e+00	6.866985e-02
8.310105e+00	6.875755e-02
8.341463e+00	7.338309e-02
8.372822e+00	7.789713e-02
8.404181e+00	9.229640e-02
8.435540e+00	8.668961e-02
8.466899e+00	8.506063e-02
8.498258e+00	7.842928e-02
8.529617e+00	7.003063e-02
8.560976e+00	7.585251e-02
8.592334e+00	7.052001e-02
8.623693e+00	5.660971e-02
8.655052e+00	5.890075e-02
8.686411e+00	5.859715e-02
8.717770e+00	4.945412e-02
8.749129e+00	7.077246e-02
8.780488e+00	7.077246e-02
8.811847e+00	7.077246e-02
8.843206e+00	7.077246e-02
8.874564e+00	6.906768e-02
8.905923e+00	7.167730e-02
8.937282e+00	6.731965e-02
8.968641e+00	6.933203e-02
9	7.357665e-02


==> a2_SAEopt.dat <==
0	0
3.135889e-02	1.963949e-02
6.271777e-02	3.023017e-02
9.407666e-02	2.960273e-01
1.254355e-01	3.051963e-01
1.567944e-01	2.787348e-01
1.881533e-01	4.144496e-01
2.195122e-01	3.984805e-01
2.508711e-01	3.865137e-01
2.822300e-01	3.273628e-01
3.135889e-01	3.158180e-01
3.449477e-01	3.153015e-01
3.763066e-01	3.492442e-01
4.076655e-01	2.893655e-01
4.390244e-01	3.493668e-01
4.703833e-01	4.487933e-01
5.017422e-01	4.568872e-01
5.331010e-01	4.123175e-01
5.644599e-01	3.060904e-01
5.958188e-01	2.977790e-01
6.271777e-01	2.920698e-01
6.585366e-01	3.062725e-01
6.898955e-01	3.306201e-01
7.212544e-01	3.279879e-01
7.526132e-01	3.748714e-01
7.839721e-01	3.416858e-01
8.153310e-01	4.009304e-01
8.466899e-01	3.886789e-01
8.780488e-01	3.941657e-01
9.094077e-01	4.092231e-01
9.407666e-01	4.106400e-01
9.721254e-01	4.180454e-01
1.003484e+00	4.258079e-01
1.034843e+00	4.192458e-01
1.066202e+00	4.171488e-01
1.097561e+00	4.027630e-01
1.128920e+00	3.985028e-01
1.160279e+00	4.405523e-01
1.191638e+00	4.458713e-01
1.222997e+00	4.492705e-01
1.254355e+00	4.481220e-01
1.285714e+00	4.469496e-01
1.317073e+00	4.525855e-01
1.348432e+00	4.493058e-01
1.379791e+00	4.342585e-01
1.411150e+00	4.317328e-01
1.442509e+00	4.331056e-01
1.473868e+00	4.331056e-01
1.505226e+00	4.288172e-01
1.536585e+00	4.258125e-01
1.567944e+00	4.264064e-01
1.599303e+00	4.301766e-01
1.630662e+00	3.911346e-01
1.662021e+00	3.245175e-01
1.693380e+00	3.183989e-01
1.724739e+00	2.835159e-01
1.756098e+00	2.827978e-01
1.787456e+00	2.699316e-01
1.818815e+00	2.623750e-01
1.850174e+00	2.832452e-01
1.881533e+00	3.006380e-01
1.912892e+00	2.745010e-01
1.944251e+00	2.839885e-01
1.975610e+00	2.791654e-01
2.006969e+00	2.802195e-01
2.038328e+00	2.621241e-01
2.069686e+00	2.572882e-01
2.101045e+00	2.450661e-01
2.132404e+00	2.348129e-01
2.163763e+00	2.355188e-01
2.195122e+00	2.362869e-01
2.226481e+00	2.428091e-01
2.257840e+00	2.399895e-01
2.289199e+00	2.323616e-01
2.320557e+00	2.278126e-01
2.351916e+00	2.299831e-01
2.383275e+00	2.243678e-01
2.414634e+00	2.381029e-01
2.445993e+00	2.174680e-01
2.477352e+00	2.106596e-01
2.508711e+00	2.258055e-01
2.540070e+00	2.273659e-01
2.571429e+00	1.941616e-01
2.602787e+00	1.990416e-01
2.634146e+00	1.858828e-01
2.665505e+00	2.035559e-01
2.696864e+00	2.025094e-01
2.728223e+00	2.025094e-01
2.759582e+00	2.025094e-01
2.790941e+00	2.025094e-01
2.822300e+00	2.025094e-01
2.853659e+00	2.025094e-01
2.885017e+00	2.025094e-01
2.916376e+00	2.048396e-01
2.947735e+00	1.592010e-01
2.979094e+00	1.443872e-01
3.010453e+00	1.699345e-01
3.041812e+00	1.725340e-01
3.073171e+00	1.859048e-01
3.104530e+00	1.824287e-01
3.135889e+00	1.367225e-01
3.167247e+00	1.530816e-01
3.198606e+00	1.574611e-01
3.229965e+00	1.750754e-01
3.261324e+00	1.873667e-01
3.292683e+00	1.880205e-01
3.324042e+00	1.873566e-01
3.355401e+00	1.475759e-01
3.386760e+00	9.427580e-02
3.418118e+00	2.453387e-02
3.449477e+00	8.261869e-02
3.480836e+00	1.162914e-01
3.512195e+00	1.995147e-01
3.543554e+00	1.966236e-01
3.574913e+00	2.027329e-01
3.606272e+00	2.181967e-01
3.637631e+00	2.114074e-01
3.668990e+00	2.077577e-01
3.700348e+00	2.061695e-01
3.731707e+00	2.021060e-01
3.763066e+00	2.086974e-01
3.794425e+00	1.962672e-01
3.825784e+00	1.920174e-01
3.857143e+00	1.900843e-01
3.888502e+00	2.069352e-01
3.919861e+00	1.977096e-01
3.951220e+00	1.964329e-01
3.982578e+00	1.856458e-01
4.013937e+00	1.707100e-01
4.045296e+00	1.823824e-01
4.076655e+00	1.839171e-01
4.108014e+00	1.832125e-01
4.139373e+00	1.910815e-01
4.170732e+00	1.828982e-01
4.202091e+00	1.567350e-01
4.233449e+00	1.327339e-01
4.264808e+00	1.556678e-01
4.296167e+00	1.722396e-01
4.327526e+00	1.741781e-01
4.358885e+00	1.682831e-01
4.390244e+00	1.313926e-01
4.421603e+00	1.516753e-01
4.452962e+00	1.307388e-01
4.484321e+00	1.332770e-01
4.515679e+00	1.407932e-01
4.547038e+00	1.392647e-01
4.578397e+00	1.211648e-01
4.609756e+00	1.251653e-01
4.641115e+00	1.154108e-01
4.672474e+00	1.177748e-01
4.703833e+00	1.113596e-01
4.735192e+00	1.044260e-01
4.766551e+00	1.042826e-01
4.797909e+00	7.495019e-02
4.829268e+00	7.468513e-02
4.860627e+00	9.107572e-02
4.891986e+00	8.722563e-02
4.923345e+00	8.091662e-02
4.954704e+00	8.323706e-02
4.986063e+00	8.965828e-02
5.017422e+00	9.834344e-02
5.048780e+00	1.112507e-01
5.080139e+00	1.098523e-01
5.111498e+00	6.504983e-02
5.142857e+00	8.730702e-02
5.174216e+00	8.111776e-02
5.205575e+00	7.045381e-02
5.236934e+00	6.682823e-02
5.268293e+00	7.092106e-02
5.299652e+00	7.258173e-02
5.331010e+00	7.701161e-02
5.362369e+00	8.146538e-02
5.393728e+00	8.146538e-02
5.425087e+00	8.146538e-02
5.456446e+00	8.146538e-02
5.487805e+00	8.146538e-02
5.519164e+00	8.146538e-02
5.550523e+00	8.146538e-02
5.581882e+00	8.146538e-02
5.613240e+00	8.146538e-02
5.644599e+00	8.146538e-02
5.675958e+00	8.146538e-02
5.707317e+00	8.146538e-02
5.738676e+00	8.146538e-02
5.770035e+00	8.146538e-02
5.801394e+00	8.146538e-02
5.832753e+00	8.146538e-02
5.864111e+00	8.146538e-02
5.895470e+00	8.146538e-02
5.926829e+00	8.146538e-02
5.958188e+00	8.117729e-02
5.989547e+00	8.147729e-02
6.020906e+00	7.694591e-02
6.052265e+00	8.313826e-02
6.083624e+00	9.367300e-02
6.114983e+00	1.024313e-01
6.146341e+00	1.070777e-01
6.177700e+00	1.087558e-01
6.209059e+00	1.086186e-01
6.240418e+00	1.104226e-01
6.271777e+00	1.104226e-01
6.303136e+00	1.104226e-01
6.334495e+00	1.104226e-01
6.365854e+00	1.123760e-01
6.397213e+00	1.149375e-01
6.428571e+00	1.182511e-01
6.459930e+00	1.113237e-01
6.491289e+00	8.875905e-02
6.522648e+00	8.564135e-02
6.554007e+00	1.016807e-01
6.585366e+00	1.248601e-01
6.616725e+00	1.201624e-01
6.648084e+00	1.258341e-01
6.679443e+00	1.089379e-01
6.710801e+00	1.201637e-01
6.742160e+00	1.105667e-01
6.773519e+00	1.028794e-01
6.804878e+00	9.093278e-02
6.836237e+00	8.884163e-02
6.867596e+00	8.198780e-02
6.898955e+00	8.198780e-02
6.930314e+00	8.198780e-02
6.961672e+00	8.198780e-02
6.993031e+00	8.592365e-02
7.024390e+00	8.079390e-02
7.055749e+00	9.054712e-02
7.087108e+00	7.598218e-02
7.118467e+00	7.598218e-02
7.149826e+00	7.536669e-02
7.181185e+00	7.536669e-02
7.212544e+00	6.248199e-02
7.243902e+00	6.596408e-02
7.275261e+00	6.491396e-02
7.306620e+00	6.463973e-02
7.337979e+00	6.631942e-02
7.369338e+00	6.975189e-02
7.400697e+00	6.975189e-02
7.432056e+00	6.347167e-02
7.463415e+00	5.213483e-02
7.494774e+00	4.164023e-02
7.526132e+00	5.249762e-02
7.557491e+00	5.745792e-02
7.588850e+00	5.340033e-02
7.620209e+00	4.767478e-02
7.651568e+00	4.784251e-02
7.682927e+00	4.645522e-02
7.714286e+00	4.477009e-02
7.745645e+00	3.487529e-02
7.777003e+00	4.290270e-02
7.808362e+00	3.117077e-02
7.839721e+00	3.207422e-02
7.871080e+00	2.484794e-02
7.902439e+00	2.329612e-02
7.933798e+00	2.121981e-02
7.965157e+00	1.275582e-02
7.996516e+00	8.196690e-03
8.027875e+00	3.729899e-03
8.059233e+00	2.292227e-03
8.090592e+00	7.420530e-03
8.121951e+00	7.024575e-03
8.153310e+00	4.645392e-03
8.184669e+00	3.841250e-04
8.216028e+00	2.907295e-03
8.247387e+00	3.430736e-03
8.278746e+00	4.608951e-03
8.310105e+00	4.051383e-03
8.341463e+00	2.078929e-03
8.372822e+00	1.187089e-02
8.404181e+00	-3.782870e-04
8.435540e+00	4.667522e-03
8.466899e+00	4.111765e-03
8.498258e+00	1.219277e-02
8.529617e+00	2.916662e-03
8.560976e+00	-1.552176e-03
8.592334e+00	-5.748350e-03
8.623693e+00	-1.155278e-02
8.655052e+00	-9.407989e-03
8.686411e+00	-9.716663e-03
8.717770e+00	-9.716662e-03
8.749129e+00	-9.716663e-03
8.780488e+00	-9.716663e-03
8.811847e+00	-9.716663e-03
8.843206e+00	-9.716663e-03
8.874564e+00	-9.716666e-03
8.905923e+00	-1.096718e-02
8.937282e+00	-5.366820e-03
8.968641e+00	-4.073760e-03
9	-2.010848e-03


==> a3_GPF.dat <==
0	0
3.135889e-02	-7.051691e-02
6.271777e-02	-1.671441e-01
9.407666e-02	-2.048459e-01
1.254355e-01	-2.156880e-01
1.567944e-01	-1.864371e-01
1.881533e-01	-2.859710e-01
2.195122e-01	-2.736550e-01
2.508711e-01	-2.218217e-01
2.822300e-01	-1.835632e-01
3.135889e-01	-1.952836e-01
3.449477e-01	-2.312604e-01
3.763066e-01	-3.074323e-01
4.076655e-01	-3.556923e-01
4.390244e-01	-3.809380e-01
4.703833e-01	-3.559713e-01
5.017422e-01	-3.501024e-01
5.331010e-01	-3.846817e-01
5.644599e-01	-2.935702e-01
5.958188e-01	-2.913691e-01
6.271777e-01	-3.282033e-01
6.585366e-01	-3.200125e-01
6.898955e-01	-3.254976e-01
7.212544e-01	-3.419519e-01
7.526132e-01	-3.899587e-01
7.839721e-01	-3.407777e-01
8.153310e-01	-3.508584e-01
8.466899e-01	-3.271583e-01
8.780488e-01	-3.317977e-01
9.094077e-01	-3.399491e-01
9.407666e-01	-3.167981e-01
9.721254e-01	-2.941717e-01
1.003484e+00	-2.763778e-01
1.034843e+00	-2.575601e-01
1.066202e+00	-2.969586e-01
1.097561e+00	-3.458586e-01
1.128920e+00	-3.120763e-01
1.160279e+00	-3.207502e-01
1.191638e+00	-2.795565e-01
1.222997e+00	-2.954185e-01
1.254355e+00	-3.227301e-01
1.285714e+00	-3.207783e-01
1.317073e+00	-3.154856e-01
1.348432e+00	-2.998291e-01
1.379791e+00	-3.083327e-01
1.411150e+00	-3.335923e-01
1.442509e+00	-3.182808e-01
1.473868e+00	-3.182808e-01
1.505226e+00	-3.172173e-01
1.536585e+00	-3.056392e-01
1.567944e+00	-2.920372e-01
1.599303e+00	-2.903188e-01
1.630662e+00	-3.173218e-01
1.662021e+00	-2.812153e-01
1.693380e+00	-2.760732e-01
1.724739e+00	-2.777885e-01
1.756098e+00	-2.795053e-01
1.787456e+00	-3.045713e-01
1.818815e+00	-3.359786e-01
1.850174e+00	-3.423853e-01
1.881533e+00	-3.550204e-01
1.912892e+00	-3.974675e-01
1.944251e+00	-4.131021e-01
1.975610e+00	-3.849491e-01
2.006969e+00	-3.559891e-01
2.038328e+00	-3.803282e-01
2.069686e+00	-4.337526e-01
2.101045e+00	-3.950756e-01
2.132404e+00	-3.771453e-01
2.163763e+00	-3.870950e-01
2.195122e+00	-3.501954e-01
2.226481e+00	-3.374717e-01
2.257840e+00	-3.301123e-01
2.289199e+00	-3.262221e-01
2.320557e+00	-3.183083e-01
2.351916e+00	-3.217909e-01
2.383275e+00	-3.280604e-01
2.414634e+00	-3.221842e-01
2.445993e+00	-3.305687e-01
2.477352e+00	-3.506637e-01
2.508711e+00	-3.027894e-01
2.540070e+00	-2.816477e-01
2.571429e+00	-2.806075e-01
2.602787e+00	-2.534262e-01
2.634146e+00	-2.584635e-01
2.665505e+00	-2.835861e-01
2.696864e+00	-3.121476e-01
2.728223e+00	-3.121476e-01
2.759582e+00	-3.121476e-01
2.790941e+00	-3.121476e-01
2.822300e+00	-3.121476e-01
2.853659e+00	-3.121476e-01
2.885017e+00	-3.121476e-01
2.916376e+00	-2.964093e-01
2.947735e+00	-2.800367e-01
2.979094e+00	-2.952350e-01
3.010453e+00	-2.487647e-01
3.041812e+00	-2.746018e-01
3.073171e+00	-2.884573e-01
3.104530e+00	-2.748524e-01
3.135889e+00	-2.960210e-01
3.167247e+00	-2.406842e-01
3.198606e+00	-2.356918e-01
3.229965e+00	-2.248066e-01
3.261324e+00	-2.234397e-01
3.292683e+00	-2.640651e-01
3.324042e+00	-2.763374e-01
3.355401e+00	-2.819169e-01
3.386760e+00	-2.347397e-01
3.418118e+00	-2.211799e-01
3.449477e+00	-2.423833e-01
3.480836e+00	-2.763471e-01
3.512195e+00	-3.695876e-01
3.543554e+00	-3.671103e-01
3.574913e+00	-3.442242e-01
3.606272e+00	-3.823756e-01
3.637631e+00	-3.716551e-01
3.668990e+00	-3.295607e-01
3.700348e+00	-3.646119e-01
3.731707e+00	-3.195360e-01
3.763066e+00	-3.028849e-01
3.794425e+00	-3.238779e-01
3.825784e+00	-3.231087e-01
3.857143e+00	-3.258925e-01
3.888502e+00	-3.469847e-01
3.919861e+00	-3.342307e-01
3.951220e+00	-3.222720e-01
3.982578e+00	-3.568973e-01
4.013937e+00	-3.871615e-01
4.045296e+00	-4.020665e-01
4.076655e+00	-3.580347e-01
4.108014e+00	-3.581253e-01
4.139373e+00	-3.272294e-01
4.170732e+00	-3.356624e-01
4.202091e+00	-3.094885e-01
4.233449e+00	-2.771814e-01
4.264808e+00	-2.719871e-01
4.296167e+00	-2.717787e-01
4.327526e+00	-3.073630e-01
4.358885e+00	-3.143486e-01
4.390244e+00	-3.159570e-01
4.421603e+00	-3.162365e-01
4.452962e+00	-3.095385e-01
4.484321e+00	-3.128415e-01
4.515679e+00	-3.221757e-01
4.547038e+00	-3.125166e-01
4.578397e+00	-2.915723e-01
4.609756e+00	-2.391564e-01
4.641115e+00	-2.150354e-01
4.672474e+00	-2.559889e-01
4.703833e+00	-2.942771e-01
4.735192e+00	-2.693140e-01
4.766551e+00	-2.890269e-01
4.797909e+00	-2.555569e-01
4.829268e+00	-2.656290e-01
4.860627e+00	-2.865271e-01
4.891986e+00	-2.802342e-01
4.923345e+00	-2.746577e-01
4.954704e+00	-2.800355e-01
4.986063e+00	-2.548109e-01
5.017422e+00	-2.343869e-01
5.048780e+00	-2.414880e-01
5.080139e+00	-2.579357e-01
5.111498e+00	-2.624913e-01
5.142857e+00	-2.677841e-01
5.174216e+00	-2.947310e-01
5.205575e+00	-2.886287e-01
5.236934e+00	-3.056375e-01
5.268293e+00	-2.954961e-01
5.299652e+00	-2.482216e-01
5.331010e+00	-3.027499e-01
5.362369e+00	-3.535410e-01
5.393728e+00	-3.585843e-01
5.425087e+00	-3.570579e-01
5.456446e+00	-3.570579e-01
5.487805e+00	-3.570579e-01
5.519164e+00	-3.570579e-01
5.550523e+00	-3.570579e-01
5.581882e+00	-3.570579e-01
5.613240e+00	-3.570579e-01
5.644599e+00	-3.570579e-01
5.675958e+00	-3.570579e-01
5.707317e+00	-3.570579e-01
5.738676e+00	-3.570579e-01
5.770035e+00	-3.570579e-01
5.801394e+00	-3.570579e-01
5.832753e+00	-3.570579e-01
5.864111e+00	-3.570579e-01
5.895470e+00	-3.570579e-01
5.926829e+00	-3.633359e-01
5.958188e+00	-3.634943e-01
5.989547e+00	-3.681370e-01
6.020906e+00	-3.698669e-01
6.052265e+00	-3.787361e-01
6.083624e+00	-3.904691e-01
6.114983e+00	-3.500010e-01
6.146341e+00	-3.534123e-01
6.177700e+00	-3.490160e-01
6.209059e+00	-3.426952e-01
6.240418e+00	-3.515230e-01
6.271777e+00	-3.515230e-01
6.303136e+00	-3.515230e-01
6.334495e+00	-3.515230e-01
6.365854e+00	-3.545174e-01
6.397213e+00	-3.590863e-01
6.428571e+00	-3.615174e-01
6.459930e+00	-3.428282e-01
6.491289e+00	-3.466716e-01
6.522648e+00	-3.002403e-01
6.554007e+00	-2.886515e-01
6.585366e+00	-2.962056e-01
6.616725e+00	-2.990567e-01
6.648084e+00	-2.938089e-01
6.679443e+00	-2.867324e-01
6.710801e+00	-3.124339e-01
6.742160e+00	-3.227881e-01
6.773519e+00	-3.275563e-01
6.804878e+00	-3.474926e-01
6.836237e+00	-3.051003e-01
6.867596e+00	-3.173316e-01
6.898955e+00	-3.173316e-01
6.930314e+00	-3.173316e-01
6.961672e+00	-3.173316e-01
6.993031e+00	-3.153642e-01
7.024390e+00	-3.197861e-01
7.055749e+00	-3.361470e-01
7.087108e+00	-3.747976e-01
7.118467e+00	-3.747976e-01
7.149826e+00	-3.545977e-01
7.181185e+00	-3.545977e-01
7.212544e+00	-3.619386e-01
7.243902e+00	-3.901288e-01
7.275261e+00	-3.927643e-01
7.306620e+00	-3.990614e-01
7.337979e+00	-3.955852e-01
7.369338e+00	-3.950039e-01
7.400697e+00	-3.950039e-01
7.432056e+00	-3.860983e-01
7.463415e+00	-4.059841e-01
7.494774e+00	-4.121072e-01
7.526132e+00	-4.389034e-01
7.557491e+00	-4.135504e-01
7.588850e+00	-4.435412e-01
7.620209e+00	-4.313035e-01
7.651568e+00	-4.243389e-01
7.682927e+00	-4.215676e-01
7.714286e+00	-4.215884e-01
7.745645e+00	-4.094029e-01
7.777003e+00	-4.157503e-01
7.808362e+00	-4.333719e-01
7.839721e+00	-4.379060e-01
7.871080e+00	-4.171414e-01
7.902439e+00	-4.160895e-01
7.933798e+00	-4.022031e-01
7.965157e+00	-4.045956e-01
7.996516e+00	-3.909703e-01
8.027875e+00	-4.462719e-01
8.059233e+00	-4.482645e-01
8.090592e+00	-4.198739e-01
8.121951e+00	-4.482386e-01
8.153310e+00	-4.479886e-01
8.184669e+00	-4.193481e-01
8.216028e+00	-4.396356e-01
8.247387e+00	-4.148489e-01
8.278746e+00	-3.978000e-01
8.310105e+00	-3.895211e-01
8.341463e+00	-3.846302e-01
8.372822e+00	-3.743919e-01
8.404181e+00	-3.587582e-01
8.435540e+00	-3.143950e-01
8.466899e+00	-2.920426e-01
8.498258e+00	-3.180991e-01
8.529617e+00	-3.280949e-01
8.560976e+00	-3.397155e-01
8.592334e+00	-3.300228e-01
8.623693e+00	-3.066943e-01
8.655052e+00	-3.040249e-01
8.686411e+00	-3.011854e-01
8.717770e+00	-2.948530e-01
8.749129e+00	-3.297863e-01
8.780488e+00	-3.297863e-01
8.811847e+00	-3.297863e-01
8.843206e+00	-3.297863e-01
8.874564e+00	-3.436019e-01
8.905923e+00	-3.573347e-01
8.937282e+00	-3.496929e-01
8.968641e+00	-3.933982e-01
9	-4.447067e-01


==> a3_SAE.dat <==
0	0
3.135889e-02	-4.443500e-02
6.271777e-02	-7.743405e-02
9.407666e-02	-1.522681e-01
1.254355e-01	-1.642727e-01
1.567944e-01	-1.620069e-01
1.881533e-01	-2.670699e-01
2.195122e-01	-2.373236e-01
2.508711e-01	-1.858405e-01
2.822300e-01	-1.574021e-01
3.135889e-01	-1.410635e-01
3.449477e-01	-1.396641e-01
3.763066e-01	-2.171814e-01
4.076655e-01	-2.188402e-01
4.390244e-01	-2.289624e-01
4.703833e-01	-2.914868e-01
5.017422e-01	-3.110217e-01
5.331010e-01	-2.853054e-01
5.644599e-01	-2.058609e-01
5.958188e-01	-2.127280e-01
6.271777e-01	-2.359728e-01
6.585366e-01	-3.356696e-01
6.898955e-01	-3.568479e-01
7.212544e-01	-3.853233e-01
7.526132e-01	-4.255836e-01
7.839721e-01	-3.637728e-01
8.153310e-01	-3.643610e-01
8.466899e-01	-3.570412e-01
8.780488e-01	-3.680945e-01
9.094077e-01	-3.535072e-01
9.407666e-01	-3.682358e-01
9.721254e-01	-3.680608e-01
1.003484e+00	-3.635534e-01
1.034843e+00	-3.666589e-01
1.066202e+00	-3.681195e-01
1.097561e+00	-3.655327e-01
1.128920e+00	-3.563331e-01
1.160279e+00	-3.754921e-01
1.191638e+00	-3.841651e-01
1.222997e+00	-3.847986e-01
1.254355e+00	-3.805922e-01
1.285714e+00	-3.707223e-01
1.317073e+00	-3.786980e-01
1.348432e+00	-3.757101e-01
1.379791e+00	-3.900320e-01
1.411150e+00	-4.075443e-01
1.442509e+00	-4.146757e-01
1.473868e+00	-4.146757e-01
1.505226e+00	-4.051959e-01
1.536585e+00	-4.058295e-01
1.567944e+00	-4.053875e-01
1.599303e+00	-4.086180e-01
1.630662e+00	-3.596740e-01
1.662021e+00	-3.423357e-01
1.693380e+00	-3.325130e-01
1.724739e+00	-3.324812e-01
1.756098e+00	-3.590198e-01
1.787456e+00	-3.434730e-01
1.818815e+00	-3.883112e-01
1.850174e+00	-4.101940e-01
1.881533e+00	-4.271821e-01
1.912892e+00	-4.093387e-01
1.944251e+00	-4.073244e-01
1.975610e+00	-3.916769e-01
2.006969e+00	-3.960499e-01
2.038328e+00	-3.515354e-01
2.069686e+00	-3.524408e-01
2.101045e+00	-3.628361e-01
2.132404e+00	-3.618395e-01
2.163763e+00	-3.751198e-01
2.195122e+00	-3.783374e-01
2.226481e+00	-3.828390e-01
2.257840e+00	-4.044857e-01
2.289199e+00	-3.870823e-01
2.320557e+00	-3.823980e-01
2.351916e+00	-3.762240e-01
2.383275e+00	-3.855174e-01
2.414634e+00	-4.106132e-01
2.445993e+00	-3.956200e-01
2.477352e+00	-4.099224e-01
2.508711e+00	-4.159374e-01
2.540070e+00	-4.335872e-01
2.571429e+00	-4.124476e-01
2.602787e+00	-3.635088e-01
2.634146e+00	-3.890234e-01
2.665505e+00	-4.187115e-01
2.696864e+00	-4.158763e-01
2.728223e+00	-4.158763e-01
2.759582e+00	-4.158763e-01
2.790941e+00	-4.158763e-01
2.822300e+00	-4.158763e-01
2.853659e+00	-4.158763e-01
2.885017e+00	-4.158763e-01
2.916376e+00	-4.177748e-01
2.947735e+00	-3.903960e-01
2.979094e+00	-3.581488e-01
3.010453e+00	-3.866283e-01
3.041812e+00	-4.296958e-01
3.073171e+00	-4.303438e-01
3.104530e+00	-4.284496e-01
3.135889e+00	-3.678547e-01
3.167247e+00	-4.129596e-01
3.198606e+00	-4.201205e-01
3.229965e+00	-4.373689e-01
3.261324e+00	-4.238094e-01
3.292683e+00	-4.441373e-01
3.324042e+00	-4.360948e-01
3.355401e+00	-4.064038e-01
3.386760e+00	-3.554879e-01
3.418118e+00	-3.257569e-01
3.449477e+00	-3.517737e-01
3.480836e+00	-3.373780e-01
3.512195e+00	-4.476125e-01
3.543554e+00	-4.581332e-01
3.574913e+00	-4.673877e-01
3.606272e+00	-4.737513e-01
3.637631e+00	-4.737841e-01
3.668990e+00	-4.720579e-01
3.700348e+00	-4.701434e-01
3.731707e+00	-4.646936e-01
3.763066e+00	-4.694602e-01
3.794425e+00	-4.694602e-01
3.825784e+00	-4.694602e-01
3.857143e+00	-4.694602e-01
3.888502e+00	-4.735380e-01
3.919861e+00	-4.701254e-01
3.951220e+00	-4.718918e-01
3.982578e+00	-4.797955e-01
4.013937e+00	-5.012549e-01
4.045296e+00	-5.107132e-01
4.076655e+00	-5.226494e-01
4.108014e+00	-5.211996e-01
4.139373e+00	-5.130383e-01
4.170732e+00	-5.096886e-01
4.202091e+00	-4.742909e-01
4.233449e+00	-4.786480e-01
4.264808e+00	-4.887343e-01
4.296167e+00	-4.907276e-01
4.327526e+00	-4.937459e-01
4.358885e+00	-4.927900e-01
4.390244e+00	-4.496504e-01
4.421603e+00	-4.937107e-01
4.452962e+00	-5.011890e-01
4.484321e+00	-4.997008e-01
4.515679e+00	-5.045524e-01
4.547038e+00	-5.007591e-01
4.578397e+00	-4.955034e-01
4.609756e+00	-5.038457e-01
4.641115e+00	-4.821502e-01
4.672474e+00	-4.823198e-01
4.703833e+00	-4.963607e-01
4.735192e+00	-4.906727e-01
4.766551e+00	-5.257572e-01
4.797909e+00	-5.208160e-01
4.829268e+00	-5.133865e-01
4.860627e+00	-5.321740e-01
4.891986e+00	-5.250312e-01
4.923345e+00	-5.183570e-01
4.954704e+00	-5.236018e-01
4.986063e+00	-5.324334e-01
5.017422e+00	-5.256492e-01
5.048780e+00	-5.290974e-01
5.080139e+00	-5.161656e-01
5.111498e+00	-5.163576e-01
5.142857e+00	-4.995367e-01
5.174216e+00	-5.105164e-01
5.205575e+00	-5.096028e-01
5.236934e+00	-5.156478e-01
5.268293e+00	-5.221369e-01
5.299652e+00	-5.266538e-01
5.331010e+00	-5.285256e-01
5.362369e+00	-5.280668e-01
5.393728e+00	-5.280668e-01
5.425087e+00	-5.280668e-01
5.456446e+00	-5.280668e-01
5.487805e+00	-5.280668e-01
5.519164e+00	-5.280668e-01
5.550523e+00	-5.280668e-01
5.581882e+00	-5.280668e-01
5.613240e+00	-5.280668e-01
5.644599e+00	-5.280668e-01
5.675958e+00	-5.280668e-01
5.707317e+00	-5.280668e-01
5.738676e+00	-5.280668e-01
5.770035e+00	-5.280668e-01
5.801394e+00	-5.280668e-01
5.832753e+00	-5.280668e-01
5.864111e+00	-5.280668e-01
5.895470e+00	-5.280668e-01
5.926829e+00	-5.252154e-01
5.958188e+00	-5.314605e-01
5.989547e+00	-5.271639e-01
6.020906e+00	-5.268852e-01
6.052265e+00	-5.272725e-01
6.083624e+00	-5.250786e-01
6.114983e+00	-5.235492e-01
6.146341e+00	-5.231987e-01
6.177700e+00	-5.255860e-01
6.209059e+00	-5.252008e-01
6.240418e+00	-5.255899e-01
6.271777e+00	-5.255899e-01
6.303136e+00	-5.255899e-01
6.334495e+00	-5.255899e-01
6.365854e+00	-5.355023e-01
6.397213e+00	-5.243588e-01
6.428571e+00	-5.392161e-01
6.459930e+00	-4.957714e-01
6.491289e+00	-5.109346e-01
6.522648e+00	-5.171755e-01
6.554007e+00	-5.324284e-01
6.585366e+00	-5.333634e-01
6.616725e+00	-5.294739e-01
6.648084e+00	-5.358231e-01
6.679443e+00	-5.354739e-01
6.710801e+00	-5.229815e-01
6.742160e+00	-5.232952e-01
6.773519e+00	-5.226676e-01
6.804878e+00	-5.365636e-01
6.836237e+00	-5.243764e-01
6.867596e+00	-5.076079e-01
6.898955e+00	-5.076079e-01
6.930314e+00	-5.076079e-01
6.961672e+00	-5.076079e-01
6.993031e+00	-5.005303e-01
7.024390e+00	-5.102559e-01
7.055749e+00	-5.204396e-01
7.087108e+00	-5.159734e-01
7.118467e+00	-5.159734e-01
7.149826e+00	-5.098636e-01
7.181185e+00	-5.098636e-01
7.212544e+00	-4.945369e-01
7.243902e+00	-4.934010e-01
7.275261e+00	-5.007673e-01
7.306620e+00	-5.078101e-01
7.337979e+00	-5.152581e-01
7.369338e+00	-5.314621e-01
7.400697e+00	-5.314621e-01
7.432056e+00	-5.238172e-01
7.463415e+00	-5.063127e-01
7.494774e+00	-4.857435e-01
7.526132e+00	-4.938049e-01
7.557491e+00	-4.930500e-01
7.588850e+00	-4.834982e-01
7.620209e+00	-4.812726e-01
7.651568e+00	-4.851851e-01
7.682927e+00	-4.894745e-01
7.714286e+00	-5.071835e-01
7.745645e+00	-4.765152e-01
7.777003e+00	-4.892697e-01
7.808362e+00	-5.073266e-01
7.839721e+00	-4.980062e-01
7.871080e+00	-5.022985e-01
7.902439e+00	-5.083874e-01
7.933798e+00	-5.087141e-01
7.965157e+00	-5.036693e-01
7.996516e+00	-5.060645e-01
8.027875e+00	-5.016010e-01
8.059233e+00	-5.011955e-01
8.090592e+00	-5.010215e-01
8.121951e+00	-5.012213e-01
8.153310e+00	-5.046674e-01
8.184669e+00	-5.106663e-01
8.216028e+00	-5.078574e-01
8.247387e+00	-5.178640e-01
8.278746e+00	-5.248895e-01
8.310105e+00	-5.249514e-01
8.341463e+00	-5.149927e-01
8.372822e+00	-5.172979e-01
8.404181e+00	-5.121182e-01
8.435540e+00	-5.048382e-01
8.466899e+00	-5.055800e-01
8.498258e+00	-5.044839e-01
8.529617e+00	-5.088284e-01
8.560976e+00	-5.094282e-01
8.592334e+00	-5.025484e-01
8.623693e+00	-5.040680e-01
8.655052e+00	-5.063919e-01
8.686411e+00	-5.075095e-01
8.717770e+00	-5.142762e-01
8.749129e+00	-5.245781e-01
8.780488e+00	-5.245781e-01
8.811847e+00	-5.245781e-01
8.843206e+00	-5.245781e-01
8.874564e+00	-5.178877e-01
8.905923e+00	-5.108712e-01
8.937282e+00	-5.028120e-01
8.968641e+00	-5.166391e-01
9	-4.936496e-01


==> a3_SAEopt.dat <==
0	0
3.135889e-02	-5.944055e-02
6.271777e-02	-1.710163e-01
9.407666e-02	-2.085727e-01
1.254355e-01	-2.241944e-01
1.567944e-01	-1.944773e-01
1.881533e-01	-3.007645e-01
2.195122e-01	-2.382305e-01
2.508711e-01	-2.081289e-01
2.822300e-01	-1.979062e-01
3.135889e-01	-1.751394e-01
3.449477e-01	-2.260044e-01
3.763066e-01	-2.816286e-01
4.076655e-01	-2.779553e-01
4.390244e-01	-3.774376e-01
4.703833e-01	-4.291511e-01
5.017422e-01	-4.070152e-01
5.331010e-01	-3.709666e-01
5.644599e-01	-2.624804e-01
5.958188e-01	-2.777266e-01
6.271777e-01	-2.699336e-01
6.585366e-01	-3.331051e-01
6.898955e-01	-3.374749e-01
7.212544e-01	-3.790066e-01
7.526132e-01	-3.933869e-01
7.839721e-01	-3.092453e-01
8.153310e-01	-2.517045e-01
8.466899e-01	-2.452348e-01
8.780488e-01	-2.586405e-01
9.094077e-01	-2.604286e-01
9.407666e-01	-2.505218e-01
9.721254e-01	-2.550396e-01
1.003484e+00	-2.627746e-01
1.034843e+00	-2.634321e-01
1.066202e+00	-2.635872e-01
1.097561e+00	-2.585678e-01
1.128920e+00	-2.592429e-01
1.160279e+00	-2.726097e-01
1.191638e+00	-2.840789e-01
1.222997e+00	-2.831649e-01
1.254355e+00	-2.902079e-01
1.285714e+00	-2.939912e-01
1.317073e+00	-3.124020e-01
1.348432e+00	-3.152566e-01
1.379791e+00	-3.372490e-01
1.411150e+00	-3.513106e-01
1.442509e+00	-3.410635e-01
1.473868e+00	-3.410635e-01
1.505226e+00	-3.428324e-01
1.536585e+00	-3.473102e-01
1.567944e+00	-3.501452e-01
1.599303e+00	-3.516257e-01
1.630662e+00	-3.171062e-01
1.662021e+00	-2.672151e-01
1.693380e+00	-2.946687e-01
1.724739e+00	-3.090046e-01
1.756098e+00	-3.213417e-01
1.787456e+00	-3.296605e-01
1.818815e+00	-3.791296e-01
1.850174e+00	-4.510392e-01
1.881533e+00	-4.635337e-01
1.912892e+00	-4.747423e-01
1.944251e+00	-4.893893e-01
1.975610e+00	-4.791547e-01
2.006969e+00	-4.745312e-01
2.038328e+00	-4.359209e-01
2.069686e+00	-4.599124e-01
2.101045e+00	-4.574246e-01
2.132404e+00	-4.692205e-01
2.163763e+00	-4.647617e-01
2.195122e+00	-4.655624e-01
2.226481e+00	-4.713235e-01
2.257840e+00	-4.773273e-01
2.289199e+00	-4.724139e-01
2.320557e+00	-4.759520e-01
2.351916e+00	-4.735807e-01
2.383275e+00	-4.794136e-01
2.414634e+00	-4.868359e-01
2.445993e+00	-4.814517e-01
2.477352e+00	-4.868411e-01
2.508711e+00	-5.070811e-01
2.540070e+00	-5.019322e-01
2.571429e+00	-4.743661e-01
2.602787e+00	-4.448035e-01
2.634146e+00	-4.513458e-01
2.665505e+00	-4.426751e-01
2.696864e+00	-4.644392e-01
2.728223e+00	-4.644392e-01
2.759582e+00	-4.644392e-01
2.790941e+00	-4.644392e-01
2.822300e+00	-4.644392e-01
2.853659e+00	-4.644392e-01
2.885017e+00	-4.644392e-01
2.916376e+00	-4.706759e-01
2.947735e+00	-4.049598e-01
2.979094e+00	-3.841759e-01
3.010453e+00	-4.061535e-01
3.041812e+00	-4.124732e-01
3.073171e+00	-4.340274e-01
3.104530e+00	-4.521448e-01
3.135889e+00	-3.961550e-01
3.167247e+00	-4.437832e-01
3.198606e+00	-4.557039e-01
3.229965e+00	-4.730372e-01
3.261324e+00	-4.782133e-01
3.292683e+00	-4.883341e-01
3.324042e+00	-4.867522e-01
3.355401e+00	-4.813942e-01
3.386760e+00	-4.351220e-01
3.418118e+00	-3.838808e-01
3.449477e+00	-3.735596e-01
3.480836e+00	-3.703451e-01
3.512195e+00	-4.548033e-01
3.543554e+00	-4.469388e-01
3.574913e+00	-4.509042e-01
3.606272e+00	-4.481377e-01
3.637631e+00	-4.466301e-01
3.668990e+00	-4.447937e-01
3.700348e+00	-4.352957e-01
3.731707e+00	-4.388039e-01
3.763066e+00	-4.522859e-01
3.794425e+00	-4.669938e-01
3.825784e+00	-4.642225e-01
3.857143e+00	-4.659961e-01
3.888502e+00	-4.737086e-01
3.919861e+00	-4.826874e-01
3.951220e+00	-4.882855e-01
3.982578e+00	-4.963554e-01
4.013937e+00	-4.887043e-01
4.045296e+00	-4.957640e-01
4.076655e+00	-5.008335e-01
4.108014e+00	-4.967696e-01
4.139373e+00	-4.886348e-01
4.170732e+00	-4.839502e-01
4.202091e+00	-4.396230e-01
4.233449e+00	-4.279191e-01
4.264808e+00	-4.566764e-01
4.296167e+00	-4.624756e-01
4.327526e+00	-4.754774e-01
4.358885e+00	-4.610875e-01
4.390244e+00	-4.546771e-01
4.421603e+00	-4.824836e-01
4.452962e+00	-4.910758e-01
4.484321e+00	-4.977112e-01
4.515679e+00	-5.025536e-01
4.547038e+00	-4.982828e-01
4.578397e+00	-4.989748e-01
4.609756e+00	-5.003484e-01
4.641115e+00	-5.082420e-01
4.672474e+00	-5.093237e-01
4.703833e+00	-4.892690e-01
4.735192e+00	-4.953972e-01
4.766551e+00	-5.267419e-01
4.797909e+00	-5.197171e-01
4.829268e+00	-5.337868e-01
4.860627e+00	-5.440299e-01
4.891986e+00	-5.229371e-01
4.923345e+00	-5.231782e-01
4.954704e+00	-5.335079e-01
4.986063e+00	-5.375160e-01
5.017422e+00	-5.467224e-01
5.048780e+00	-5.295748e-01
5.080139e+00	-5.297196e-01
5.111498e+00	-5.179307e-01
5.142857e+00	-5.042480e-01
5.174216e+00	-5.105285e-01
5.205575e+00	-5.152618e-01
5.236934e+00	-5.236060e-01
5.268293e+00	-5.209472e-01
5.299652e+00	-5.223146e-01
5.331010e+00	-5.298016e-01
5.362369e+00	-5.335000e-01
5.393728e+00	-5.335000e-01
5.425087e+00	-5.335000e-01
5.456446e+00	-5.335000e-01
5.487805e+00	-5.335000e-01
5.519164e+00	-5.335000e-01
5.550523e+00	-5.335000e-01
5.581882e+00	-5.335000e-01
5.613240e+00	-5.335000e-01
5.644599e+00	-5.335000e-01
5.675958e+00	-5.335000e-01
5.707317e+00	-5.335000e-01
5.738676e+00	-5.335000e-01
5.770035e+00	-5.335000e-01
5.801394e+00	-5.335000e-01
5.832753e+00	-5.335000e-01
5.864111e+00	-5.335000e-01
5.895470e+00	-5.335000e-01
5.926829e+00	-5.335000e-01
5.958188e+00	-5.309773e-01
5.989547e+00	-5.282608e-01
6.020906e+00	-5.305661e-01
6.052265e+00	-5.270556e-01
6.083624e+00	-5.347745e-01
6.114983e+00	-5.171117e-01
6.146341e+00	-5.147135e-01
6.177700e+00	-5.158092e-01
6.209059e+00	-5.158250e-01
6.240418e+00	-5.132752e-01
6.271777e+00	-5.132752e-01
6.303136e+00	-5.132752e-01
6.334495e+00	-5.132752e-01
6.365854e+00	-5.211688e-01
6.397213e+00	-5.279496e-01
6.428571e+00	-5.238956e-01
6.459930e+00	-4.799156e-01
6.491289e+00	-4.902189e-01
6.522648e+00	-4.864472e-01
6.554007e+00	-5.036939e-01
6.585366e+00	-5.080833e-01
6.616725e+00	-5.210461e-01
6.648084e+00	-5.252034e-01
6.679443e+00	-5.042682e-01
6.710801e+00	-5.150063e-01
6.742160e+00	-5.157582e-01
6.773519e+00	-5.211930e-01
6.804878e+00	-5.305826e-01
6.836237e+00	-5.333948e-01
6.867596e+00	-5.044830e-01
6.898955e+00	-5.044830e-01
6.930314e+00	-5.044830e-01
6.961672e+00	-5.044830e-01
6.993031e+00	-5.064824e-01
7.024390e+00	-5.100443e-01
7.055749e+00	-5.241630e-01
7.087108e+00	-5.382355e-01
7.118467e+00	-5.382355e-01
7.149826e+00	-5.338693e-01
7.181185e+00	-5.338693e-01
7.212544e+00	-5.270789e-01
7.243902e+00	-5.377938e-01
7.275261e+00	-5.433402e-01
7.306620e+00	-5.361312e-01
7.337979e+00	-5.413058e-01
7.369338e+00	-5.359032e-01
7.400697e+00	-5.359032e-01
7.432056e+00	-5.325539e-01
7.463415e+00	-5.173939e-01
7.494774e+00	-5.166817e-01
7.526132e+00	-5.335806e-01
7.557491e+00	-5.401803e-01
7.588850e+00	-5.354245e-01
7.620209e+00	-5.371328e-01
7.651568e+00	-5.348388e-01
7.682927e+00	-5.479704e-01
7.714286e+00	-5.478271e-01
7.745645e+00	-5.369898e-01
7.777003e+00	-5.425210e-01
7.808362e+00	-5.488591e-01
7.839721e+00	-5.483280e-01
7.871080e+00	-5.459457e-01
7.902439e+00	-5.443074e-01
7.933798e+00	-5.620657e-01
7.965157e+00	-5.582549e-01
7.996516e+00	-5.617992e-01
8.027875e+00	-5.556756e-01
8.059233e+00	-5.545195e-01
8.090592e+00	-5.540508e-01
8.121951e+00	-5.561847e-01
8.153310e+00	-5.580328e-01
8.184669e+00	-5.586904e-01
8.216028e+00	-5.691378e-01
8.247387e+00	-5.740279e-01
8.278746e+00	-5.729787e-01
8.310105e+00	-5.744290e-01
8.341463e+00	-5.703001e-01
8.372822e+00	-5.779925e-01
8.404181e+00	-5.850516e-01
8.435540e+00	-5.790798e-01
8.466899e+00	-5.823509e-01
8.498258e+00	-5.831171e-01
8.529617e+00	-5.818614e-01
8.560976e+00	-5.881055e-01
8.592334e+00	-5.922156e-01
8.623693e+00	-5.952794e-01
8.655052e+00	-6.014762e-01
8.686411e+00	-6.017559e-01
8.717770e+00	-6.017559e-01
8.749129e+00	-6.017559e-01
8.780488e+00	-6.017559e-01
8.811847e+00	-6.017559e-01
8.843206e+00	-6.017559e-01
8.874564e+00	-6.017559e-01
8.905923e+00	-6.091149e-01
8.937282e+00	-6.080753e-01
8.968641e+00	-6.117910e-01
9	-6.186559e-01


==> hC.dat <==
10	7.052001e-02
11	1.808829e-01
12	1
13	-4.519267e-01
14	-3.647587e-02


==> hR1.dat <==
0	3.741115e-04
1	3.741115e-04
2	0
3	-1.870557e-04
4	3.741115e-04
5	0
6	0
7	9.352787e-04
8	7.108118e-03
9	2.749719e-02
10	7.052001e-02


==> hR2.dat <==
14	-3.647587e-02
15	-3.005051e-01
16	9.212495e-02
17	-1.051253e-01
18	-1.736813e-01
19	1.795735e-02
20	2.356902e-02
21	-8.585859e-02
22	-7.482230e-03
23	-3.367003e-03
24	2.693603e-02
25	6.995885e-02
26	8.024691e-02
27	5.443322e-02
28	1.459035e-02
29	4.115226e-02
30	6.397306e-02
31	6.715301e-02
32	4.059110e-02
33	3.759820e-02
34	1.346801e-02
35	4.470632e-02
36	3.011597e-02
37	3.647587e-02
38	-1.833146e-02
39	-8.511036e-02
40	-1.515152e-02
41	4.270857e-01
42	-3.402918e-01
43	7.108118e-02
44	-4.208754e-02
45	-7.575758e-02
46	-4.526749e-02
47	-2.057613e-03
48	-3.217359e-02
49	-1.702207e-02
50	-7.108118e-03
51	-3.310887e-02
52	4.676394e-02
53	-3.217359e-02
54	5.723906e-02
55	-1.378601e-01
56	6.958474e-02
57	-1.141040e-01
58	-6.172840e-03
59	1.141040e-02
60	-9.539843e-03
61	2.656192e-02
62	-4.246165e-02
63	-6.958474e-02
64	9.988777e-02
65	-1.054994e-01
66	1.127946e-01
67	-6.434718e-02
68	3.778526e-02
69	-8.866442e-02
70	6.303779e-02
71	0
72	-1.440329e-02
73	8.417508e-03
74	-9.352787e-03
75	9.913954e-03
76	1.926674e-02
77	-5.050505e-03
78	2.244669e-02
79	-9.539843e-03
80	2.057613e-03
81	-1.477740e-02
82	2.899364e-02
83	3.741115e-04
84	1.010101e-02
85	1.851852e-02
86	8.230453e-03
87	-1.215862e-02
88	-5.611672e-04
89	8.062103e-02

